Pythia: A Suite for Analyzing Large Language Models Across Training and Scaling

How do large language models (LLMs) develop and evolve over the course of training? How do these patterns change as models scale? To answer these questions, we introduce \textit{Pythia}, a suite of 16 LLMs all trained on public data seen in the exact same order and ranging in size from 70M to 12B parameters. We provide public access to 154 checkpoints for each one of the 16 models, alongside tools to download and reconstruct their exact training dataloaders for further study. We intend \textit{Pythia} to facilitate research in many areas, and we present several case studies including novel results in memorization, term frequency effects on few-shot performance, and reducing gender bias. We demonstrate that this highly controlled setup can be used to yield novel insights toward LLMs and their training dynamics. Trained models, analysis code, training code, and training data can be found at \url{https://github.com/EleutherAI/pythia}.

==> appendices/evaluation_data/bloom.dat <==
size hendrycksTest-medical_genetics-acc_norm hendrycksTest-medical_genetics-acc_norm_stderr hendrycksTest-medical_genetics-acc hendrycksTest-medical_genetics-acc_stderr hendrycksTest-high_school_computer_science-acc_norm hendrycksTest-high_school_computer_science-acc_norm_stderr hendrycksTest-high_school_computer_science-acc hendrycksTest-high_school_computer_science-acc_stderr hendrycksTest-high_school_government_and_politics-acc_norm hendrycksTest-high_school_government_and_politics-acc_norm_stderr hendrycksTest-high_school_government_and_politics-acc hendrycksTest-high_school_government_and_politics-acc_stderr hendrycksTest-marketing-acc_norm hendrycksTest-marketing-acc_norm_stderr hendrycksTest-marketing-acc hendrycksTest-marketing-acc_stderr piqa-acc_norm piqa-acc_norm_stderr piqa-acc piqa-acc_stderr sciq-acc_norm sciq-acc_norm_stderr sciq-acc sciq-acc_stderr hendrycksTest-machine_learning-acc_norm hendrycksTest-machine_learning-acc_norm_stderr hendrycksTest-machine_learning-acc hendrycksTest-machine_learning-acc_stderr hendrycksTest-high_school_physics-acc_norm hendrycksTest-high_school_physics-acc_norm_stderr hendrycksTest-high_school_physics-acc hendrycksTest-high_school_physics-acc_stderr hendrycksTest-high_school_world_history-acc_norm hendrycksTest-high_school_world_history-acc_norm_stderr hendrycksTest-high_school_world_history-acc hendrycksTest-high_school_world_history-acc_stderr hendrycksTest-anatomy-acc_norm hendrycksTest-anatomy-acc_norm_stderr hendrycksTest-anatomy-acc hendrycksTest-anatomy-acc_stderr hendrycksTest-public_relations-acc_norm hendrycksTest-public_relations-acc_norm_stderr hendrycksTest-public_relations-acc hendrycksTest-public_relations-acc_stderr hendrycksTest-formal_logic-acc_norm hendrycksTest-formal_logic-acc_norm_stderr hendrycksTest-formal_logic-acc hendrycksTest-formal_logic-acc_stderr hendrycksTest-college_biology-acc_norm hendrycksTest-college_biology-acc_norm_stderr hendrycksTest-college_biology-acc hendrycksTest-college_biology-acc_stderr hendrycksTest-college_physics-acc_norm hendrycksTest-college_physics-acc_norm_stderr hendrycksTest-college_physics-acc hendrycksTest-college_physics-acc_stderr hendrycksTest-college_medicine-acc_norm hendrycksTest-college_medicine-acc_norm_stderr hendrycksTest-college_medicine-acc hendrycksTest-college_medicine-acc_stderr hendrycksTest-international_law-acc_norm hendrycksTest-international_law-acc_norm_stderr hendrycksTest-international_law-acc hendrycksTest-international_law-acc_stderr hendrycksTest-computer_security-acc_norm hendrycksTest-computer_security-acc_norm_stderr hendrycksTest-computer_security-acc hendrycksTest-computer_security-acc_stderr hendrycksTest-moral_disputes-acc_norm hendrycksTest-moral_disputes-acc_norm_stderr hendrycksTest-moral_disputes-acc hendrycksTest-moral_disputes-acc_stderr hendrycksTest-high_school_biology-acc_norm hendrycksTest-high_school_biology-acc_norm_stderr hendrycksTest-high_school_biology-acc hendrycksTest-high_school_biology-acc_stderr hendrycksTest-elementary_mathematics-acc_norm hendrycksTest-elementary_mathematics-acc_norm_stderr hendrycksTest-elementary_mathematics-acc hendrycksTest-elementary_mathematics-acc_stderr hendrycksTest-college_chemistry-acc_norm hendrycksTest-college_chemistry-acc_norm_stderr hendrycksTest-college_chemistry-acc hendrycksTest-college_chemistry-acc_stderr hendrycksTest-logical_fallacies-acc_norm hendrycksTest-logical_fallacies-acc_norm_stderr hendrycksTest-logical_fallacies-acc hendrycksTest-logical_fallacies-acc_stderr hendrycksTest-business_ethics-acc_norm hendrycksTest-business_ethics-acc_norm_stderr hendrycksTest-business_ethics-acc hendrycksTest-business_ethics-acc_stderr hendrycksTest-human_sexuality-acc_norm hendrycksTest-human_sexuality-acc_norm_stderr hendrycksTest-human_sexuality-acc hendrycksTest-human_sexuality-acc_stderr hendrycksTest-econometrics-acc_norm hendrycksTest-econometrics-acc_norm_stderr hendrycksTest-econometrics-acc hendrycksTest-econometrics-acc_stderr hendrycksTest-professional_law-acc_norm hendrycksTest-professional_law-acc_norm_stderr hendrycksTest-professional_law-acc hendrycksTest-professional_law-acc_stderr hendrycksTest-conceptual_physics-acc_norm hendrycksTest-conceptual_physics-acc_norm_stderr hendrycksTest-conceptual_physics-acc hendrycksTest-conceptual_physics-acc_stderr wsc-acc wsc-acc_stderr hendrycksTest-high_school_us_history-acc_norm hendrycksTest-high_school_us_history-acc_norm_stderr hendrycksTest-high_school_us_history-acc hendrycksTest-high_school_us_history-acc_stderr hendrycksTest-high_school_mathematics-acc_norm hendrycksTest-high_school_mathematics-acc_norm_stderr hendrycksTest-high_school_mathematics-acc hendrycksTest-high_school_mathematics-acc_stderr hendrycksTest-us_foreign_policy-acc_norm hendrycksTest-us_foreign_policy-acc_norm_stderr hendrycksTest-us_foreign_policy-acc hendrycksTest-us_foreign_policy-acc_stderr hendrycksTest-high_school_microeconomics-acc_norm hendrycksTest-high_school_microeconomics-acc_norm_stderr hendrycksTest-high_school_microeconomics-acc hendrycksTest-high_school_microeconomics-acc_stderr hendrycksTest-human_aging-acc_norm hendrycksTest-human_aging-acc_norm_stderr hendrycksTest-human_aging-acc hendrycksTest-human_aging-acc_stderr hendrycksTest-astronomy-acc_norm hendrycksTest-astronomy-acc_norm_stderr hendrycksTest-astronomy-acc hendrycksTest-astronomy-acc_stderr hendrycksTest-virology-acc_norm hendrycksTest-virology-acc_norm_stderr hendrycksTest-virology-acc hendrycksTest-virology-acc_stderr hendrycksTest-global_facts-acc_norm hendrycksTest-global_facts-acc_norm_stderr hendrycksTest-global_facts-acc hendrycksTest-global_facts-acc_stderr hendrycksTest-clinical_knowledge-acc_norm hendrycksTest-clinical_knowledge-acc_norm_stderr hendrycksTest-clinical_knowledge-acc hendrycksTest-clinical_knowledge-acc_stderr hendrycksTest-jurisprudence-acc_norm hendrycksTest-jurisprudence-acc_norm_stderr hendrycksTest-jurisprudence-acc hendrycksTest-jurisprudence-acc_stderr hendrycksTest-college_computer_science-acc_norm hendrycksTest-college_computer_science-acc_norm_stderr hendrycksTest-college_computer_science-acc hendrycksTest-college_computer_science-acc_stderr logiqa-acc_norm logiqa-acc_norm_stderr logiqa-acc logiqa-acc_stderr hendrycksTest-high_school_geography-acc_norm hendrycksTest-high_school_geography-acc_norm_stderr hendrycksTest-high_school_geography-acc hendrycksTest-high_school_geography-acc_stderr winogrande-acc winogrande-acc_stderr hendrycksTest-electrical_engineering-acc_norm hendrycksTest-electrical_engineering-acc_norm_stderr hendrycksTest-electrical_engineering-acc hendrycksTest-electrical_engineering-acc_stderr hendrycksTest-high_school_chemistry-acc_norm hendrycksTest-high_school_chemistry-acc_norm_stderr hendrycksTest-high_school_chemistry-acc hendrycksTest-high_school_chemistry-acc_stderr hendrycksTest-college_mathematics-acc_norm hendrycksTest-college_mathematics-acc_norm_stderr hendrycksTest-college_mathematics-acc hendrycksTest-college_mathematics-acc_stderr hendrycksTest-high_school_psychology-acc_norm hendrycksTest-high_school_psychology-acc_norm_stderr hendrycksTest-high_school_psychology-acc hendrycksTest-high_school_psychology-acc_stderr hendrycksTest-philosophy-acc_norm hendrycksTest-philosophy-acc_norm_stderr hendrycksTest-philosophy-acc hendrycksTest-philosophy-acc_stderr hendrycksTest-high_school_macroeconomics-acc_norm hendrycksTest-high_school_macroeconomics-acc_norm_stderr hendrycksTest-high_school_macroeconomics-acc hendrycksTest-high_school_macroeconomics-acc_stderr hendrycksTest-professional_medicine-acc_norm hendrycksTest-professional_medicine-acc_norm_stderr hendrycksTest-professional_medicine-acc hendrycksTest-professional_medicine-acc_stderr arc_challenge-acc_norm arc_challenge-acc_norm_stderr arc_challenge-acc arc_challenge-acc_stderr hendrycksTest-world_religions-acc_norm hendrycksTest-world_religions-acc_norm_stderr hendrycksTest-world_religions-acc hendrycksTest-world_religions-acc_stderr hendrycksTest-security_studies-acc_norm hendrycksTest-security_studies-acc_norm_stderr hendrycksTest-security_studies-acc hendrycksTest-security_studies-acc_stderr hendrycksTest-professional_psychology-acc_norm hendrycksTest-professional_psychology-acc_norm_stderr hendrycksTest-professional_psychology-acc hendrycksTest-professional_psychology-acc_stderr lambada_openai-ppl lambada_openai-ppl_stderr lambada_openai-acc lambada_openai-acc_stderr hendrycksTest-high_school_european_history-acc_norm hendrycksTest-high_school_european_history-acc_norm_stderr hendrycksTest-high_school_european_history-acc hendrycksTest-high_school_european_history-acc_stderr hendrycksTest-prehistory-acc_norm hendrycksTest-prehistory-acc_norm_stderr hendrycksTest-prehistory-acc hendrycksTest-prehistory-acc_stderr hendrycksTest-management-acc_norm hendrycksTest-management-acc_norm_stderr hendrycksTest-management-acc hendrycksTest-management-acc_stderr hendrycksTest-professional_accounting-acc_norm hendrycksTest-professional_accounting-acc_norm_stderr hendrycksTest-professional_accounting-acc hendrycksTest-professional_accounting-acc_stderr hendrycksTest-abstract_algebra-acc_norm hendrycksTest-abstract_algebra-acc_norm_stderr hendrycksTest-abstract_algebra-acc hendrycksTest-abstract_algebra-acc_stderr hendrycksTest-high_school_statistics-acc_norm hendrycksTest-high_school_statistics-acc_norm_stderr hendrycksTest-high_school_statistics-acc hendrycksTest-high_school_statistics-acc_stderr arc_easy-acc_norm arc_easy-acc_norm_stderr arc_easy-acc arc_easy-acc_stderr hendrycksTest-moral_scenarios-acc_norm hendrycksTest-moral_scenarios-acc_norm_stderr hendrycksTest-moral_scenarios-acc hendrycksTest-moral_scenarios-acc_stderr hendrycksTest-miscellaneous-acc_norm hendrycksTest-miscellaneous-acc_norm_stderr hendrycksTest-miscellaneous-acc hendrycksTest-miscellaneous-acc_stderr hendrycksTest-nutrition-acc_norm hendrycksTest-nutrition-acc_norm_stderr hendrycksTest-nutrition-acc hendrycksTest-nutrition-acc_stderr hendrycksTest-sociology-acc_norm hendrycksTest-sociology-acc_norm_stderr hendrycksTest-sociology-acc hendrycksTest-sociology-acc_stderr 
301989888 0.31 0.04648231987117316 0.24 0.04292346959909284 0.23 0.04229525846816505 0.21 0.040936018074033256 0.23834196891191708 0.030748905363909895 0.17616580310880828 0.02749350424454805 0.3247863247863248 0.030679022765498835 0.3034188034188034 0.030118210106942666 0.6485310119695321 0.011139207691931193 0.6365614798694232 0.011222279395304511 0.711 0.014341711358296176 0.804 0.012559527926707389 0.25892857142857145 0.04157751539865629 0.32142857142857145 0.0443280405529152 0.2119205298013245 0.03336767086567977 0.18543046357615894 0.03173284384294285 0.2911392405063291 0.029571601065753374 0.3080168776371308 0.0300523893356057 0.2074074074074074 0.03502553170678315 0.2074074074074074 0.03502553170678318 0.18181818181818182 0.03694284335337799 0.2636363636363636 0.04220224692971987 0.29365079365079366 0.040735243221471255 0.30158730158730157 0.04104947269903394 0.1736111111111111 0.031674733837957166 0.2222222222222222 0.03476590104304134 0.2647058823529412 0.043898699568087785 0.20588235294117646 0.04023382273617747 0.2658959537572254 0.0336876293225943 0.1907514450867052 0.029957851329869337 0.4297520661157025 0.04519082021319772 0.19834710743801653 0.036401182719909456 0.28 0.04512608598542128 0.3 0.046056618647183814 0.30346820809248554 0.02475241196091721 0.2254335260115607 0.022497230190967554 0.24193548387096775 0.024362599693031086 0.2 0.022755204959542936 0.21957671957671956 0.021320018599770348 0.21428571428571427 0.021132859182754444 0.3 0.046056618647183814 0.23 0.04229525846816508 0.3374233128834356 0.03714908409935574 0.24539877300613497 0.03380939813943354 0.27 0.044619604333847394 0.34 0.04760952285695235 0.29770992366412213 0.040103589424622034 0.29770992366412213 0.040103589424622034 0.23684210526315788 0.03999423879281336 0.2543859649122807 0.040969851398436716 0.2790091264667536 0.011455208832803545 0.2561929595827901 0.011149173153110578 0.19574468085106383 0.025937853139977148 0.25957446808510637 0.02865917937429232 0.4423076923076923 0.04893740777701 0.2647058823529412 0.03096451792692341 0.25980392156862747 0.030778554678693264 0.2777777777777778 0.027309140588230175 0.22592592592592592 0.025497532639609553 0.29 0.04560480215720684 0.29 0.045604802157206845 0.3319327731092437 0.030588697013783663 0.23529411764705882 0.027553614467863814 0.273542600896861 0.029918586707798817 0.3273542600896861 0.03149384670994131 0.3157894736842105 0.0378272898086547 0.20394736842105263 0.032790004063100515 0.25301204819277107 0.03384429155233137 0.2891566265060241 0.03529486801511115 0.22 0.041633319989322695 0.16 0.03684529491774709 0.3132075471698113 0.028544793319055326 0.24528301886792453 0.02648035717989569 0.4074074074074074 0.04750077341199986 0.25925925925925924 0.04236511258094633 0.27 0.04461960433384741 0.24 0.04292346959909282 0.26881720430107525 0.017389409463712625 0.21658986175115208 0.016156860583178303 0.2777777777777778 0.03191178226713548 0.20202020202020202 0.02860620428922988 0.5043409629044988 0.0140519560640769 0.3103448275862069 0.038552896163789485 0.3310344827586207 0.039215453124671215 0.27586206896551724 0.031447125816782426 0.2315270935960591 0.029678333141444455 0.28 0.04512608598542127 0.25 0.04351941398892446 0.2 0.017149858514250944 0.2036697247706422 0.0172667420876308 0.28938906752411575 0.025755865922632928 0.2057877813504823 0.022961339906764248 0.25384615384615383 0.022066054378726257 0.22564102564102564 0.02119363252514853 0.23529411764705882 0.025767252010855952 0.1948529411764706 0.024060599423487428 0.24061433447098976 0.012491468532390575 0.22098976109215018 0.012124929206818258 0.3391812865497076 0.03631053496488905 0.25146198830409355 0.033275044238468436 0.2653061224489796 0.028263889943784606 0.2897959183673469 0.02904308868330434 0.28104575163398693 0.018185218954318082 0.2549019607843137 0.017630827375148383 28.771677896772093 1.0881220668030018 0.340966427323889 0.00660422182226587 0.2727272727272727 0.0347769116216366 0.24242424242424243 0.03346409881055953 0.20987654320987653 0.02265834408598135 0.20987654320987653 0.02265834408598136 0.21359223300970873 0.04058042015646036 0.1553398058252427 0.035865947385739755 0.26595744680851063 0.02635806569888059 0.25177304964539005 0.0258921511567094 0.27 0.0446196043338474 0.19 0.039427724440366234 0.24074074074074073 0.029157522184605603 0.2037037037037037 0.027467401804057982 0.4196127946127946 0.010126315840891532 0.47558922558922556 0.010247548905242272 0.2770949720670391 0.01496877243581215 0.23910614525139665 0.014265554192331144 0.23627075351213284 0.015190473717037491 0.24776500638569604 0.01543808308056895 0.369281045751634 0.02763417668960266 0.25163398692810457 0.024848018263875195 0.263681592039801 0.03115715086935555 0.263681592039801 0.03115715086935556 
679477248 0.4 0.049236596391733084 0.28 0.04512608598542128 0.24 0.04292346959909284 0.22 0.041633319989322716 0.23834196891191708 0.030748905363909895 0.20725388601036268 0.029252823291803627 0.34615384615384615 0.0311669573672359 0.32905982905982906 0.030782321577688156 0.6724700761697497 0.010949830482825471 0.6719260065288357 0.01095448713512424 0.742 0.013842963108656603 0.833 0.011800434324644588 0.30357142857142855 0.04364226155841044 0.33035714285714285 0.044642857142857144 0.2119205298013245 0.033367670865679766 0.17218543046357615 0.03082613696196237 0.2742616033755274 0.029041333510598028 0.26582278481012656 0.02875679962965834 0.21481481481481482 0.035478541985608264 0.17777777777777778 0.03302789859901718 0.24545454545454545 0.04122066502878284 0.24545454545454545 0.041220665028782855 0.3333333333333333 0.04216370213557835 0.30952380952380953 0.04134913018303317 0.2569444444444444 0.03653946969442099 0.24305555555555555 0.0358687928008034 0.30392156862745096 0.045766654032077615 0.24509803921568626 0.04280105837364395 0.24855491329479767 0.03295304696818318 0.23121387283236994 0.03214737302029468 0.3884297520661157 0.04449270350068382 0.23140495867768596 0.03849856098794088 0.32 0.046882617226215034 0.26 0.04408440022768079 0.27741935483870966 0.025470196835900055 0.18387096774193548 0.022037217340267846 0.3265895953757225 0.025248264774242832 0.25722543352601157 0.023532925431044287 0.2619047619047619 0.02264421261552521 0.24338624338624337 0.022101128787415436 0.29 0.045604802157206845 0.22 0.04163331998932269 0.2822085889570552 0.03536117886664743 0.19631901840490798 0.031207970394709215 0.31 0.04648231987117316 0.34 0.04760952285695235 0.2900763358778626 0.03980066246467766 0.2900763358778626 0.03980066246467766 0.18421052631578946 0.03646758875075566 0.2543859649122807 0.04096985139843671 0.29595827900912647 0.011658518525277042 0.2561929595827901 0.011149173153110578 0.20425531914893616 0.026355158413349417 0.2553191489361702 0.028504856470514192 0.36538461538461536 0.0474473339327792 0.24019607843137256 0.02998373305591361 0.25980392156862747 0.030778554678693257 0.3 0.046056618647183814 0.31 0.04648231987117316 0.2777777777777778 0.02730914058823018 0.21481481481481482 0.025040443877000683 0.31932773109243695 0.030283995525884396 0.21008403361344538 0.026461398717471874 0.34210526315789475 0.03860731599316092 0.21052631578947367 0.033176727875331574 0.24663677130044842 0.028930413120910877 0.3094170403587444 0.03102441174057221 0.3433734939759036 0.03696584317010601 0.3855421686746988 0.037891344246115496 0.25 0.04351941398892446 0.23 0.04229525846816507 0.30943396226415093 0.028450154794118627 0.2641509433962264 0.02713429162874171 0.3888888888888889 0.047128212574267705 0.2222222222222222 0.0401910747255735 0.21 0.040936018074033256 0.25 0.04351941398892446 0.25806451612903225 0.017162894755127063 0.1889400921658986 0.01535436463822078 0.2828282828282828 0.03208779558786752 0.20707070707070707 0.028869778460267042 0.5469613259668509 0.0139903666321481 0.2827586206896552 0.037528339580033376 0.2827586206896552 0.03752833958003336 0.28078817733990147 0.03161856335358609 0.22167487684729065 0.029225575892489614 0.32 0.046882617226215034 0.25 0.04351941398892446 0.2036697247706422 0.01726674208763079 0.1908256880733945 0.016847676400091095 0.3022508038585209 0.026082700695399662 0.21543408360128619 0.023350225475471418 0.24102564102564103 0.021685546665333198 0.258974358974359 0.022211106810061672 0.23529411764705882 0.025767252010855952 0.19117647058823528 0.023886881922440328 0.2568259385665529 0.0127669237941168 0.2363481228668942 0.012414960524301834 0.3567251461988304 0.03674013002860954 0.28654970760233917 0.03467826685703826 0.2897959183673469 0.029043088683304328 0.34285714285714286 0.03038726291954772 0.2761437908496732 0.018087276935663137 0.2679738562091503 0.017917974069594726 17.283788767560942 0.5852985311942187 0.42577139530370656 0.006888786490936478 0.296969696969697 0.03567969772268048 0.23030303030303031 0.03287666758603488 0.21604938271604937 0.022899162918445803 0.24382716049382716 0.023891879541959607 0.22330097087378642 0.04123553189891431 0.21359223300970873 0.04058042015646034 0.2765957446808511 0.026684564340460997 0.22695035460992907 0.024987106365642976 0.26 0.0440844002276808 0.19 0.03942772444036624 0.2777777777777778 0.030546745264953185 0.20833333333333334 0.027696910713093933 0.45454545454545453 0.010217299762709435 0.5147306397306397 0.010255329977562096 0.28044692737430166 0.015024083883322902 0.23798882681564246 0.014242630070574915 0.38235294117647056 0.027826109307283693 0.2908496732026144 0.02600480036395211 0.24776500638569604 0.015438083080568961 0.25287356321839083 0.01554337731371968 0.31343283582089554 0.032801882053486435 0.2835820895522388 0.031871875379197966 
1207959552 0.36 0.048241815132442176 0.31 0.04648231987117316 0.29 0.04560480215720684 0.25 0.04351941398892446 0.2538860103626943 0.0314102478056532 0.23316062176165803 0.030516111371476008 0.32905982905982906 0.030782321577688156 0.2777777777777778 0.029343114798094476 0.6980413492927094 0.010711732891588336 0.6855277475516867 0.010833009065106572 0.77 0.01331455133593595 0.851 0.011266140684632168 0.22321428571428573 0.03952301967702511 0.33035714285714285 0.04464285714285714 0.23178807947019867 0.03445406271987055 0.1986754966887417 0.032578473844367746 0.2869198312236287 0.02944377302259469 0.2869198312236287 0.029443773022594693 0.21481481481481482 0.035478541985608264 0.1925925925925926 0.03406542058502653 0.20909090909090908 0.038950910157241385 0.22727272727272727 0.04013964554072774 0.31746031746031744 0.041634530313028585 0.30158730158730157 0.04104947269903394 0.20833333333333334 0.03396116205845334 0.2222222222222222 0.034765901043041336 0.29411764705882354 0.04533838195929774 0.23529411764705882 0.042207736591714534 0.24855491329479767 0.03295304696818318 0.2254335260115607 0.03186209851641143 0.45454545454545453 0.045454545454545456 0.2396694214876033 0.03896878985070417 0.3 0.046056618647183814 0.32 0.04688261722621504 0.3179190751445087 0.025070713719153176 0.2543352601156069 0.023445826276545543 0.25161290322580643 0.024685979286239973 0.19032258064516128 0.022331707611823085 0.21693121693121692 0.021227082449445045 0.1693121693121693 0.019314894311588695 0.29 0.045604802157206845 0.26 0.04408440022768077 0.26993865030674846 0.03487825168497892 0.1901840490797546 0.03083349114628124 0.26 0.04408440022768079 0.33 0.04725815626252604 0.2748091603053435 0.03915345408847835 0.2748091603053435 0.03915345408847837 0.2543859649122807 0.040969851398436695 0.22807017543859648 0.03947152782669415 0.2835723598435463 0.011511900775968325 0.25749674054758803 0.01116770601490416 0.2170212765957447 0.026947483121496217 0.2553191489361702 0.0285048564705142 0.36538461538461536 0.0474473339327792 0.25980392156862747 0.030778554678693264 0.2549019607843137 0.03058759135160425 0.3277310924369748 0.03048991141767323 0.23109243697478993 0.02738140692786897 0.2962962962962963 0.027840811495871927 0.22962962962962963 0.025644108639267634 0.3223684210526316 0.03803510248351585 0.23026315789473684 0.03426059424403165 0.2556053811659193 0.029275891003969927 0.29596412556053814 0.03063659134869981 0.32 0.046882617226215034 0.28 0.04512608598542128 0.29518072289156627 0.0355092018568963 0.3253012048192771 0.03647168523683226 0.26 0.04408440022768078 0.25 0.04351941398892446 0.3132075471698113 0.02854479331905533 0.2528301886792453 0.02674989977124123 0.42592592592592593 0.0478034362693679 0.23148148148148148 0.04077494709252626 0.31 0.04648231987117316 0.28 0.04512608598542128 0.28110599078341014 0.017632374626460005 0.21658986175115208 0.016156860583178303 0.24242424242424243 0.030532892233932046 0.18181818181818182 0.027479603010538797 0.5722178374112076 0.013905134013839955 0.2896551724137931 0.03780019230438014 0.22758620689655173 0.03493950380131183 0.27586206896551724 0.031447125816782426 0.20689655172413793 0.02850137816789395 0.3 0.046056618647183814 0.24 0.04292346959909283 0.22201834862385322 0.017818849564796648 0.20917431192660552 0.017437937173343226 0.3247588424437299 0.026596782287697046 0.2057877813504823 0.022961339906764237 0.26666666666666666 0.022421273612923714 0.26153846153846155 0.022282141204204426 0.22794117647058823 0.0254830814680298 0.20955882352941177 0.02472311040767705 0.2687713310580205 0.01295506596371068 0.2380546075085324 0.012445770028026201 0.38011695906432746 0.037229657413855394 0.29239766081871343 0.034886477134579215 0.2530612244897959 0.027833023871399683 0.2938775510204082 0.029162738410249765 0.2696078431372549 0.017952449196987862 0.25163398692810457 0.017555818091322263 12.583803767927781 0.4021519184938019 0.4622549970890743 0.0069461006470815665 0.23030303030303031 0.032876667586034886 0.2 0.031234752377721175 0.2191358024691358 0.0230167056402622 0.24382716049382716 0.023891879541959617 0.20388349514563106 0.039891398595317706 0.20388349514563106 0.03989139859531772 0.25177304964539005 0.025892151156709405 0.19148936170212766 0.02347264524794944 0.23 0.04229525846816505 0.23 0.04229525846816507 0.2824074074074074 0.030701372111510927 0.17592592592592593 0.02596742095825853 0.48063973063973064 0.010252089491165513 0.5618686868686869 0.010180937100600085 0.2446927374301676 0.014378169884098405 0.23687150837988827 0.01421957078810399 0.35947712418300654 0.027475969910660952 0.24836601307189543 0.024739981355113596 0.27458492975734355 0.015959829933084053 0.2541507024265645 0.015569254692045783 0.2885572139303483 0.03203841040213322 0.2736318407960199 0.03152439186555404 
2359296000 0.33 0.04725815626252604 0.24 0.04292346959909283 0.29 0.045604802157206845 0.23 0.04229525846816505 0.25906735751295334 0.031618779179354094 0.22797927461139897 0.03027690994517826 0.3504273504273504 0.031256108244218817 0.33760683760683763 0.03098029699261856 0.7067464635473341 0.010621818421101931 0.7078346028291621 0.010610252174513661 0.817 0.012233587399477823 0.891 0.009859828407037191 0.22321428571428573 0.039523019677025116 0.2767857142857143 0.042466243366976256 0.23841059602649006 0.03479185572599659 0.2052980132450331 0.032979866484738364 0.27848101265822783 0.02917868230484255 0.25738396624472576 0.0284588209914603 0.22962962962962963 0.036333844140734615 0.25925925925925924 0.037857144650666544 0.17272727272727273 0.03620691833929218 0.3 0.04389311454644286 0.31746031746031744 0.04163453031302859 0.31746031746031744 0.041634530313028585 0.2152777777777778 0.03437079344106135 0.2569444444444444 0.03653946969442099 0.2549019607843137 0.043364327079931785 0.23529411764705882 0.04220773659171452 0.23699421965317918 0.03242414757483098 0.20809248554913296 0.030952890217749884 0.4214876033057851 0.045077322787750944 0.23140495867768596 0.03849856098794088 0.34 0.04760952285695236 0.26 0.04408440022768079 0.2903225806451613 0.0258221061194159 0.23870967741935484 0.024251071262208837 0.33815028901734107 0.02546977014940017 0.2947976878612717 0.024547617794803835 0.22486772486772486 0.021502096078229147 0.23544973544973544 0.021851509822031732 0.3 0.046056618647183814 0.23 0.042295258468165065 0.3128834355828221 0.03642914578292405 0.22085889570552147 0.03259177392742178 0.3 0.046056618647183814 0.34 0.04760952285695236 0.2748091603053435 0.03915345408847836 0.33587786259541985 0.041423137719966634 0.2719298245614035 0.04185774424022056 0.3157894736842105 0.04372748290278007 0.2816166883963494 0.011487783272786697 0.2457627118644068 0.01099615663514269 0.20425531914893616 0.026355158413349417 0.225531914893617 0.027321078417387536 0.375 0.04770204856076104 0.23039215686274508 0.029554292605695063 0.25 0.03039153369274154 0.35714285714285715 0.031124619309328177 0.2689075630252101 0.028801392193631276 0.34210526315789475 0.038607315993160925 0.2894736842105263 0.03690677986137283 0.29 0.04560480215720683 0.31 0.04648231987117316 0.26296296296296295 0.02684205787383371 0.2222222222222222 0.02534809746809784 0.2645739910313901 0.029605103217038308 0.2825112107623318 0.030216831011508766 0.28313253012048195 0.03507295431370518 0.3373493975903614 0.03680783690727581 0.25 0.04351941398892446 0.28 0.04512608598542128 0.3283018867924528 0.02890159361241178 0.2490566037735849 0.026616482980501708 0.4166666666666667 0.04766075165356461 0.25925925925925924 0.04236511258094632 0.24 0.04292346959909282 0.22 0.041633319989322695 0.29185867895545314 0.017831570553971925 0.20583717357910905 0.015858423219323892 0.2878787878787879 0.03225883512300992 0.21212121212121213 0.029126522834586815 0.5864246250986582 0.013840971763195303 0.30344827586206896 0.038312260488503336 0.2827586206896552 0.037528339580033376 0.2955665024630542 0.032104944337514575 0.22167487684729065 0.029225575892489614 0.39 0.04902071300001975 0.26 0.0440844002276808 0.23302752293577983 0.018125669180861496 0.22935779816513763 0.018025349724618684 0.2958199356913183 0.025922371788818788 0.2572347266881029 0.024826171289250888 0.25384615384615383 0.022066054378726257 0.2692307692307692 0.022489389793654824 0.2610294117647059 0.026679252270103128 0.2426470588235294 0.026040662474201257 0.3037542662116041 0.013438909184778759 0.27986348122866894 0.013119040897725922 0.38596491228070173 0.03733756969066164 0.2573099415204678 0.03352799844161865 0.2571428571428571 0.02797982353874455 0.27755102040816326 0.028666857790274655 0.28104575163398693 0.018185218954318086 0.25980392156862747 0.017740899509177788 9.094806761207808 0.2652044586962106 0.5179507083252475 0.006961486944579348 0.2787878787878788 0.03501438706296781 0.24242424242424243 0.033464098810559534 0.2191358024691358 0.023016705640262192 0.26851851851851855 0.024659685185967284 0.2524271844660194 0.04301250399690877 0.1650485436893204 0.03675668832233188 0.2801418439716312 0.026789172351140242 0.24468085106382978 0.025645553622266736 0.27 0.0446196043338474 0.21 0.040936018074033256 0.3101851851851852 0.031546962856566295 0.24537037037037038 0.029346665094372944 0.5328282828282829 0.010237645778853869 0.5938552188552189 0.010077409815364062 0.27262569832402234 0.014893391735249588 0.23687150837988827 0.01421957078810399 0.37254901960784315 0.027684181883302884 0.3137254901960784 0.02656892101545716 0.2681992337164751 0.015842430835269445 0.29757343550446996 0.01634911191290943 0.23880597014925373 0.030147775935409217 0.263681592039801 0.03115715086935556 
6039797760 0.33 0.04725815626252605 0.31 0.04648231987117316 0.26 0.04408440022768079 0.25 0.04351941398892446 0.31088082901554404 0.03340361906276588 0.27979274611398963 0.03239637046735701 0.3247863247863248 0.03067902276549883 0.2777777777777778 0.029343114798094486 0.736126224156692 0.010282996367695571 0.7263329706202394 0.010402184206229202 0.845 0.011450157470799475 0.9 0.009491579957525023 0.24107142857142858 0.040598672469526885 0.26785714285714285 0.04203277291467763 0.26490066225165565 0.036030385453603826 0.2913907284768212 0.03710185726119995 0.2911392405063291 0.02957160106575337 0.2869198312236287 0.029443773022594696 0.23703703703703705 0.03673731683969506 0.2518518518518518 0.03749850709174022 0.19090909090909092 0.03764425585984926 0.3 0.04389311454644286 0.2619047619047619 0.03932537680392869 0.2857142857142857 0.04040610178208841 0.2708333333333333 0.03716177437566017 0.2152777777777778 0.03437079344106133 0.23529411764705882 0.04220773659171452 0.23529411764705882 0.04220773659171452 0.26011560693641617 0.03345036916788992 0.2138728323699422 0.03126511206173042 0.5041322314049587 0.04564198767432754 0.21487603305785125 0.03749492448709698 0.36 0.048241815132442176 0.26 0.044084400227680794 0.3208092485549133 0.025131000233647897 0.24855491329479767 0.023267528432100174 0.2838709677419355 0.025649381063029258 0.26129032258064516 0.024993053397764812 0.29894179894179895 0.023577604791655802 0.30687830687830686 0.023752928712112126 0.33 0.04725815626252606 0.3 0.046056618647183814 0.3067484662576687 0.036230899157241474 0.2085889570552147 0.031921934489347235 0.3 0.046056618647183814 0.3 0.046056618647183814 0.29770992366412213 0.040103589424622034 0.33587786259541985 0.041423137719966634 0.2807017543859649 0.042270544512322004 0.2543859649122807 0.04096985139843671 0.2796610169491525 0.011463397393861968 0.2470664928292047 0.011015752255279329 0.19148936170212766 0.0257221499926378 0.2127659574468085 0.026754391348039766 0.36538461538461536 0.0474473339327792 0.23529411764705882 0.029771775228145635 0.2647058823529412 0.03096451792692341 0.3277310924369748 0.030489911417673227 0.25630252100840334 0.02835962087053395 0.28 0.04512608598542127 0.29 0.04560480215720684 0.31851851851851853 0.02840653309060846 0.25925925925925924 0.026719240783712166 0.23766816143497757 0.028568079464714267 0.24663677130044842 0.028930413120910888 0.3355263157894737 0.03842498559395271 0.29605263157894735 0.03715062154998904 0.2891566265060241 0.035294868015111155 0.3493975903614458 0.037117251907407486 0.25 0.04351941398892446 0.27 0.044619604333847394 0.3584905660377358 0.029514703583981762 0.2943396226415094 0.028049186315695248 0.4351851851851852 0.04792898170907061 0.25 0.04186091791394607 0.28 0.04512608598542127 0.28 0.045126085985421276 0.282642089093702 0.017661585370360618 0.20276497695852536 0.015770046635584564 0.32323232323232326 0.033322999210706444 0.2222222222222222 0.029620227874790465 0.6440410418310971 0.013456740656273954 0.3103448275862069 0.03855289616378948 0.2827586206896552 0.037528339580033376 0.2857142857142857 0.03178529710642749 0.22660098522167488 0.029454863835292982 0.32 0.04688261722621504 0.23 0.04229525846816505 0.25871559633027524 0.01877605231961962 0.26605504587155965 0.01894602232222559 0.31511254019292606 0.026385273703464485 0.21543408360128619 0.02335022547547142 0.26153846153846155 0.022282141204204423 0.28974358974358977 0.023000628243687954 0.2610294117647059 0.026679252270103128 0.2647058823529412 0.026799562024887664 0.33532423208191126 0.013796182947785564 0.302901023890785 0.013428241573185349 0.38596491228070173 0.03733756969066164 0.3216374269005848 0.03582529442573122 0.3224489795918367 0.029923100563683906 0.27755102040816326 0.02866685779027465 0.24836601307189543 0.01747948700136476 0.2549019607843137 0.017630827375148383 6.619609321132733 0.1762529804582454 0.5761692218125364 0.006884673454916894 0.2606060606060606 0.03427743175816524 0.2727272727272727 0.03477691162163659 0.20679012345679013 0.022535006705942818 0.24382716049382716 0.023891879541959603 0.2524271844660194 0.04301250399690877 0.2621359223300971 0.04354631077260595 0.26595744680851063 0.026358065698880592 0.22340425531914893 0.024847921358063962 0.25 0.04351941398892446 0.27 0.0446196043338474 0.3194444444444444 0.03179876342176851 0.3333333333333333 0.0321495214780275 0.5732323232323232 0.010149141043955626 0.6498316498316499 0.009788295410093148 0.27262569832402234 0.014893391735249588 0.2446927374301676 0.014378169884098433 0.2567049808429119 0.015620480263064526 0.29246487867177523 0.016267000684598656 0.3660130718954248 0.02758281141515962 0.30718954248366015 0.026415601914389002 0.24875621890547264 0.030567675938916714 0.24378109452736318 0.030360490154014652 


==> appendices/evaluation_data/human.dat <==
size logiqa-acc_norm logiqa-acc_norm_stderr logiqa-acc logiqa-acc_stderr openbookqa-acc_norm openbookqa-acc_norm_stderr openbookqa-acc openbookqa-acc_stderr lambada_openai-acc_norm lambada_openai-acc_norm_stderr lambada_openai-acc lambada_openai-acc_stderr winogrande-acc_norm winogrande-acc_norm_stderr winogrande-acc winogrande-acc_stderr piqa-acc_norm piqa-acc_norm_stderr piqa-acc piqa-acc_stderr sciq-acc_norm sciq-acc_norm_stderr sciq-acc sciq-acc_stderr triviaqa-acc_norm triviaqa-acc_norm_stderr triviaqa-acc triviaqa-acc_stderr wsc-acc_norm wsc-acc_norm_stderr wsc-acc wsc-acc_stderr hellaswag-acc_norm hellaswag-acc_norm_stderr hellaswag-acc hellaswag-acc_stderr 
0 0.86 0.0 0.86 0.0 0.917 0.0 0.917 0.0 0.86 0.0 0.86 0.0 0.94 0.0 0.94 0.0 0.949 0.0 0.949 0.0 0.878 0.0 0.878 0.0 0.754 0.0 0.754 0.0 1.0 0.0 1.0 0.0 0.956 0.0 0.956 0.0 


==> appendices/evaluation_data/opt.dat <==
size hendrycksTest-medical_genetics-acc_norm hendrycksTest-medical_genetics-acc_norm_stderr hendrycksTest-medical_genetics-acc hendrycksTest-medical_genetics-acc_stderr hendrycksTest-high_school_computer_science-acc_norm hendrycksTest-high_school_computer_science-acc_norm_stderr hendrycksTest-high_school_computer_science-acc hendrycksTest-high_school_computer_science-acc_stderr hendrycksTest-high_school_government_and_politics-acc_norm hendrycksTest-high_school_government_and_politics-acc_norm_stderr hendrycksTest-high_school_government_and_politics-acc hendrycksTest-high_school_government_and_politics-acc_stderr hendrycksTest-marketing-acc_norm hendrycksTest-marketing-acc_norm_stderr hendrycksTest-marketing-acc hendrycksTest-marketing-acc_stderr piqa-acc_norm piqa-acc_norm_stderr piqa-acc piqa-acc_stderr sciq-acc_norm sciq-acc_norm_stderr sciq-acc sciq-acc_stderr hendrycksTest-machine_learning-acc_norm hendrycksTest-machine_learning-acc_norm_stderr hendrycksTest-machine_learning-acc hendrycksTest-machine_learning-acc_stderr hendrycksTest-high_school_physics-acc_norm hendrycksTest-high_school_physics-acc_norm_stderr hendrycksTest-high_school_physics-acc hendrycksTest-high_school_physics-acc_stderr hendrycksTest-high_school_world_history-acc_norm hendrycksTest-high_school_world_history-acc_norm_stderr hendrycksTest-high_school_world_history-acc hendrycksTest-high_school_world_history-acc_stderr hendrycksTest-anatomy-acc_norm hendrycksTest-anatomy-acc_norm_stderr hendrycksTest-anatomy-acc hendrycksTest-anatomy-acc_stderr hendrycksTest-public_relations-acc_norm hendrycksTest-public_relations-acc_norm_stderr hendrycksTest-public_relations-acc hendrycksTest-public_relations-acc_stderr hendrycksTest-formal_logic-acc_norm hendrycksTest-formal_logic-acc_norm_stderr hendrycksTest-formal_logic-acc hendrycksTest-formal_logic-acc_stderr hendrycksTest-college_biology-acc_norm hendrycksTest-college_biology-acc_norm_stderr hendrycksTest-college_biology-acc hendrycksTest-college_biology-acc_stderr hendrycksTest-college_physics-acc_norm hendrycksTest-college_physics-acc_norm_stderr hendrycksTest-college_physics-acc hendrycksTest-college_physics-acc_stderr hendrycksTest-college_medicine-acc_norm hendrycksTest-college_medicine-acc_norm_stderr hendrycksTest-college_medicine-acc hendrycksTest-college_medicine-acc_stderr hendrycksTest-international_law-acc_norm hendrycksTest-international_law-acc_norm_stderr hendrycksTest-international_law-acc hendrycksTest-international_law-acc_stderr hendrycksTest-computer_security-acc_norm hendrycksTest-computer_security-acc_norm_stderr hendrycksTest-computer_security-acc hendrycksTest-computer_security-acc_stderr hendrycksTest-high_school_biology-acc_norm hendrycksTest-high_school_biology-acc_norm_stderr hendrycksTest-high_school_biology-acc hendrycksTest-high_school_biology-acc_stderr hendrycksTest-moral_disputes-acc_norm hendrycksTest-moral_disputes-acc_norm_stderr hendrycksTest-moral_disputes-acc hendrycksTest-moral_disputes-acc_stderr hendrycksTest-elementary_mathematics-acc_norm hendrycksTest-elementary_mathematics-acc_norm_stderr hendrycksTest-elementary_mathematics-acc hendrycksTest-elementary_mathematics-acc_stderr hendrycksTest-college_chemistry-acc_norm hendrycksTest-college_chemistry-acc_norm_stderr hendrycksTest-college_chemistry-acc hendrycksTest-college_chemistry-acc_stderr hendrycksTest-logical_fallacies-acc_norm hendrycksTest-logical_fallacies-acc_norm_stderr hendrycksTest-logical_fallacies-acc hendrycksTest-logical_fallacies-acc_stderr hendrycksTest-business_ethics-acc_norm hendrycksTest-business_ethics-acc_norm_stderr hendrycksTest-business_ethics-acc hendrycksTest-business_ethics-acc_stderr hendrycksTest-human_sexuality-acc_norm hendrycksTest-human_sexuality-acc_norm_stderr hendrycksTest-human_sexuality-acc hendrycksTest-human_sexuality-acc_stderr hendrycksTest-econometrics-acc_norm hendrycksTest-econometrics-acc_norm_stderr hendrycksTest-econometrics-acc hendrycksTest-econometrics-acc_stderr hendrycksTest-professional_law-acc_norm hendrycksTest-professional_law-acc_norm_stderr hendrycksTest-professional_law-acc hendrycksTest-professional_law-acc_stderr hendrycksTest-conceptual_physics-acc_norm hendrycksTest-conceptual_physics-acc_norm_stderr hendrycksTest-conceptual_physics-acc hendrycksTest-conceptual_physics-acc_stderr wsc-acc wsc-acc_stderr hendrycksTest-high_school_us_history-acc_norm hendrycksTest-high_school_us_history-acc_norm_stderr hendrycksTest-high_school_us_history-acc hendrycksTest-high_school_us_history-acc_stderr hendrycksTest-high_school_microeconomics-acc_norm hendrycksTest-high_school_microeconomics-acc_norm_stderr hendrycksTest-high_school_microeconomics-acc hendrycksTest-high_school_microeconomics-acc_stderr hendrycksTest-astronomy-acc_norm hendrycksTest-astronomy-acc_norm_stderr hendrycksTest-astronomy-acc hendrycksTest-astronomy-acc_stderr hendrycksTest-us_foreign_policy-acc_norm hendrycksTest-us_foreign_policy-acc_norm_stderr hendrycksTest-us_foreign_policy-acc hendrycksTest-us_foreign_policy-acc_stderr hendrycksTest-human_aging-acc_norm hendrycksTest-human_aging-acc_norm_stderr hendrycksTest-human_aging-acc hendrycksTest-human_aging-acc_stderr hendrycksTest-high_school_mathematics-acc_norm hendrycksTest-high_school_mathematics-acc_norm_stderr hendrycksTest-high_school_mathematics-acc hendrycksTest-high_school_mathematics-acc_stderr hendrycksTest-virology-acc_norm hendrycksTest-virology-acc_norm_stderr hendrycksTest-virology-acc hendrycksTest-virology-acc_stderr hendrycksTest-global_facts-acc_norm hendrycksTest-global_facts-acc_norm_stderr hendrycksTest-global_facts-acc hendrycksTest-global_facts-acc_stderr hendrycksTest-clinical_knowledge-acc_norm hendrycksTest-clinical_knowledge-acc_norm_stderr hendrycksTest-clinical_knowledge-acc hendrycksTest-clinical_knowledge-acc_stderr hendrycksTest-jurisprudence-acc_norm hendrycksTest-jurisprudence-acc_norm_stderr hendrycksTest-jurisprudence-acc hendrycksTest-jurisprudence-acc_stderr hendrycksTest-college_computer_science-acc_norm hendrycksTest-college_computer_science-acc_norm_stderr hendrycksTest-college_computer_science-acc hendrycksTest-college_computer_science-acc_stderr logiqa-acc_norm logiqa-acc_norm_stderr logiqa-acc logiqa-acc_stderr hendrycksTest-high_school_geography-acc_norm hendrycksTest-high_school_geography-acc_norm_stderr hendrycksTest-high_school_geography-acc hendrycksTest-high_school_geography-acc_stderr winogrande-acc winogrande-acc_stderr hendrycksTest-electrical_engineering-acc_norm hendrycksTest-electrical_engineering-acc_norm_stderr hendrycksTest-electrical_engineering-acc hendrycksTest-electrical_engineering-acc_stderr hendrycksTest-high_school_chemistry-acc_norm hendrycksTest-high_school_chemistry-acc_norm_stderr hendrycksTest-high_school_chemistry-acc hendrycksTest-high_school_chemistry-acc_stderr hendrycksTest-college_mathematics-acc_norm hendrycksTest-college_mathematics-acc_norm_stderr hendrycksTest-college_mathematics-acc hendrycksTest-college_mathematics-acc_stderr hendrycksTest-high_school_psychology-acc_norm hendrycksTest-high_school_psychology-acc_norm_stderr hendrycksTest-high_school_psychology-acc hendrycksTest-high_school_psychology-acc_stderr hendrycksTest-philosophy-acc_norm hendrycksTest-philosophy-acc_norm_stderr hendrycksTest-philosophy-acc hendrycksTest-philosophy-acc_stderr hendrycksTest-high_school_macroeconomics-acc_norm hendrycksTest-high_school_macroeconomics-acc_norm_stderr hendrycksTest-high_school_macroeconomics-acc hendrycksTest-high_school_macroeconomics-acc_stderr hendrycksTest-professional_medicine-acc_norm hendrycksTest-professional_medicine-acc_norm_stderr hendrycksTest-professional_medicine-acc hendrycksTest-professional_medicine-acc_stderr arc_challenge-acc_norm arc_challenge-acc_norm_stderr arc_challenge-acc arc_challenge-acc_stderr hendrycksTest-world_religions-acc_norm hendrycksTest-world_religions-acc_norm_stderr hendrycksTest-world_religions-acc hendrycksTest-world_religions-acc_stderr hendrycksTest-security_studies-acc_norm hendrycksTest-security_studies-acc_norm_stderr hendrycksTest-security_studies-acc hendrycksTest-security_studies-acc_stderr hendrycksTest-professional_psychology-acc_norm hendrycksTest-professional_psychology-acc_norm_stderr hendrycksTest-professional_psychology-acc hendrycksTest-professional_psychology-acc_stderr lambada_openai-ppl lambada_openai-ppl_stderr lambada_openai-acc lambada_openai-acc_stderr hendrycksTest-high_school_european_history-acc_norm hendrycksTest-high_school_european_history-acc_norm_stderr hendrycksTest-high_school_european_history-acc hendrycksTest-high_school_european_history-acc_stderr hendrycksTest-prehistory-acc_norm hendrycksTest-prehistory-acc_norm_stderr hendrycksTest-prehistory-acc hendrycksTest-prehistory-acc_stderr hendrycksTest-management-acc_norm hendrycksTest-management-acc_norm_stderr hendrycksTest-management-acc hendrycksTest-management-acc_stderr hendrycksTest-professional_accounting-acc_norm hendrycksTest-professional_accounting-acc_norm_stderr hendrycksTest-professional_accounting-acc hendrycksTest-professional_accounting-acc_stderr hendrycksTest-abstract_algebra-acc_norm hendrycksTest-abstract_algebra-acc_norm_stderr hendrycksTest-abstract_algebra-acc hendrycksTest-abstract_algebra-acc_stderr hendrycksTest-high_school_statistics-acc_norm hendrycksTest-high_school_statistics-acc_norm_stderr hendrycksTest-high_school_statistics-acc hendrycksTest-high_school_statistics-acc_stderr arc_easy-acc_norm arc_easy-acc_norm_stderr arc_easy-acc arc_easy-acc_stderr hendrycksTest-moral_scenarios-acc_norm hendrycksTest-moral_scenarios-acc_norm_stderr hendrycksTest-moral_scenarios-acc hendrycksTest-moral_scenarios-acc_stderr hendrycksTest-nutrition-acc_norm hendrycksTest-nutrition-acc_norm_stderr hendrycksTest-nutrition-acc hendrycksTest-nutrition-acc_stderr hendrycksTest-miscellaneous-acc_norm hendrycksTest-miscellaneous-acc_norm_stderr hendrycksTest-miscellaneous-acc hendrycksTest-miscellaneous-acc_stderr hendrycksTest-sociology-acc_norm hendrycksTest-sociology-acc_norm_stderr hendrycksTest-sociology-acc hendrycksTest-sociology-acc_stderr 
84934656 0.38 0.04878317312145633 0.29 0.045604802157206845 0.25 0.04351941398892446 0.21 0.04093601807403326 0.3005181347150259 0.03308818594415751 0.24870466321243523 0.031195840877700304 0.358974358974359 0.03142616993791924 0.33760683760683763 0.030980296992618558 0.6202393906420022 0.011323483504715843 0.6300326441784548 0.011264415223415284 0.669 0.014888272588203941 0.751 0.013681600278702308 0.2767857142857143 0.04246624336697624 0.24107142857142858 0.04059867246952687 0.2119205298013245 0.03336767086567978 0.2251655629139073 0.03410435282008936 0.2869198312236287 0.02944377302259469 0.2616033755274262 0.028609516716994934 0.21481481481481482 0.03547854198560826 0.24444444444444444 0.037125378336148665 0.2545454545454545 0.041723430387053825 0.2909090909090909 0.04350271442923243 0.2857142857142857 0.04040610178208841 0.30952380952380953 0.04134913018303316 0.2361111111111111 0.03551446610810826 0.22916666666666666 0.03514697467862388 0.23529411764705882 0.04220773659171453 0.28431372549019607 0.04488482852329017 0.2658959537572254 0.03368762932259431 0.24277456647398843 0.0326926380614177 0.38016528925619836 0.04431324501968431 0.1487603305785124 0.03248470083807193 0.33 0.047258156262526045 0.31 0.04648231987117316 0.2903225806451613 0.025822106119415905 0.24838709677419354 0.024580028921481003 0.2947976878612717 0.024547617794803835 0.2832369942196532 0.02425790170532337 0.25132275132275134 0.022340482339643895 0.24867724867724866 0.02226181769240015 0.27 0.044619604333847394 0.28 0.045126085985421276 0.3006134969325153 0.0360251131880677 0.26380368098159507 0.03462419931615625 0.23 0.04229525846816506 0.35 0.047937248544110196 0.32061068702290074 0.04093329229834278 0.3282442748091603 0.04118438565806298 0.2894736842105263 0.042663394431593935 0.3157894736842105 0.04372748290278007 0.2737940026075619 0.011388612167979395 0.2522816166883963 0.01109278905687524 0.17446808510638298 0.024809442335503966 0.26382978723404255 0.02880998985410297 0.36538461538461536 0.0474473339327792 0.2647058823529412 0.03096451792692341 0.24509803921568626 0.030190282453501936 0.29831932773109243 0.029719142876342863 0.23529411764705882 0.027553614467863804 0.3355263157894737 0.038424985593952694 0.20394736842105263 0.03279000406310051 0.34 0.047609522856952365 0.28 0.04512608598542127 0.2600896860986547 0.029442495585857473 0.3632286995515695 0.032277904428505 0.23333333333333334 0.02578787422095931 0.17037037037037037 0.022922554863074974 0.27710843373493976 0.03484331592680587 0.3192771084337349 0.03629335329947861 0.22 0.041633319989322674 0.19 0.039427724440366255 0.2792452830188679 0.027611163402399715 0.18867924528301888 0.02407999513006222 0.37037037037037035 0.04668408033024931 0.1574074074074074 0.035207039905179614 0.22 0.04163331998932269 0.27 0.0446196043338474 0.27956989247311825 0.01760290918682245 0.22734254992319508 0.016439067675117734 0.2878787878787879 0.03225883512300993 0.22727272727272727 0.02985751567338641 0.5027624309392266 0.014052271211616445 0.30344827586206896 0.038312260488503336 0.2413793103448276 0.03565998174135302 0.24630541871921183 0.030315099285617732 0.1724137931034483 0.026577672183036586 0.25 0.04351941398892446 0.16 0.03684529491774709 0.25688073394495414 0.018732492928342472 0.25137614678899084 0.01859920636028741 0.31189710610932475 0.02631185807185416 0.2090032154340836 0.023093140398374224 0.24871794871794872 0.021916957709213796 0.26153846153846155 0.022282141204204426 0.22794117647058823 0.025483081468029804 0.25 0.026303648393696036 0.22781569965870307 0.012256708602326914 0.189419795221843 0.011450705115910769 0.3216374269005848 0.03582529442573122 0.28654970760233917 0.03467826685703826 0.2571428571428571 0.027979823538744546 0.3346938775510204 0.030209235226242307 0.24836601307189543 0.01747948700136476 0.238562091503268 0.0172423858287796 26.02103896885129 0.9418773107503278 0.3790025228022511 0.006758931440268226 0.3151515151515151 0.0362773057502241 0.24848484848484848 0.033744026441394036 0.2191358024691358 0.02301670564026219 0.27469135802469136 0.024836057868294677 0.27184466019417475 0.044052680241409216 0.17475728155339806 0.037601780060266196 0.2624113475177305 0.026244920349843007 0.25886524822695034 0.026129572527180848 0.2 0.04020151261036844 0.17 0.0377525168068637 0.2777777777777778 0.03054674526495318 0.24537037037037038 0.029346665094372948 0.3998316498316498 0.010051788039412935 0.4351851851851852 0.010173216430370906 0.27262569832402234 0.014893391735249588 0.23798882681564246 0.014242630070574915 0.34967320261437906 0.027305308076274702 0.2875816993464052 0.02591780611714716 0.26181353767560667 0.015720838678445266 0.27458492975734355 0.015959829933084032 0.24875621890547264 0.030567675938916707 0.27860696517412936 0.031700561834973086 
301989888 0.39 0.04902071300001974 0.23 0.04229525846816505 0.26 0.0440844002276808 0.23 0.04229525846816506 0.2694300518134715 0.03201867122877794 0.23834196891191708 0.030748905363909892 0.32051282051282054 0.030572811310299607 0.2777777777777778 0.029343114798094476 0.6474428726877041 0.011147074365010456 0.6436343852013058 0.01117410986586471 0.669 0.014888272588203945 0.748 0.013736254390651141 0.23214285714285715 0.040073418097558065 0.29464285714285715 0.04327040932578728 0.24503311258278146 0.03511807571804725 0.25165562913907286 0.035433042343899844 0.29957805907172996 0.029818024749753095 0.2742616033755274 0.029041333510598046 0.2074074074074074 0.03502553170678316 0.2222222222222222 0.035914440841969694 0.24545454545454545 0.041220665028782834 0.3 0.04389311454644287 0.3253968253968254 0.041905964388711366 0.3253968253968254 0.041905964388711366 0.22916666666666666 0.035146974678623884 0.2777777777777778 0.037455547914624555 0.24509803921568626 0.042801058373643945 0.19607843137254902 0.03950581861179964 0.23121387283236994 0.03214737302029471 0.24855491329479767 0.03295304696818318 0.4462809917355372 0.0453793517794788 0.17355371900826447 0.0345727283691767 0.32 0.046882617226215034 0.29 0.04560480215720684 0.27741935483870966 0.025470196835900055 0.24193548387096775 0.024362599693031086 0.3179190751445087 0.025070713719153183 0.30057803468208094 0.0246853168672578 0.23544973544973544 0.02185150982203172 0.23809523809523808 0.02193587808118476 0.34 0.04760952285695235 0.26 0.04408440022768078 0.2822085889570552 0.03536117886664743 0.1901840490797546 0.030833491146281245 0.31 0.04648231987117316 0.33 0.047258156262526045 0.3282442748091603 0.04118438565806298 0.3511450381679389 0.04186445163013751 0.2631578947368421 0.04142439719489362 0.22807017543859648 0.03947152782669415 0.2770534550195567 0.01143046244371968 0.2561929595827901 0.011149173153110582 0.2 0.026148818018424506 0.2765957446808511 0.029241883869628824 0.36538461538461536 0.0474473339327792 0.28431372549019607 0.031660096793998116 0.25 0.03039153369274154 0.29 0.04560480215720683 0.29 0.04560480215720684 0.2815126050420168 0.029213549414372153 0.19327731092436976 0.02564947026588919 0.2740740740740741 0.027195934804085626 0.21851851851851853 0.025195752251823793 0.27802690582959644 0.030069584874494043 0.35874439461883406 0.032190792004199956 0.3355263157894737 0.038424985593952694 0.21052631578947367 0.033176727875331574 0.3072289156626506 0.035915667978246635 0.29518072289156627 0.035509201856896294 0.24 0.04292346959909281 0.24 0.042923469599092816 0.30566037735849055 0.028353298073322666 0.21132075471698114 0.025125766484827845 0.37037037037037035 0.04668408033024931 0.25 0.04186091791394607 0.24 0.04292346959909284 0.28 0.04512608598542127 0.2857142857142857 0.017719247798458293 0.21044546850998463 0.015988369488888755 0.2777777777777778 0.03191178226713548 0.21717171717171718 0.02937661648494563 0.5232833464877664 0.01403724130957364 0.3103448275862069 0.03855289616378949 0.3310344827586207 0.039215453124671215 0.26108374384236455 0.030903796952114468 0.19704433497536947 0.027986724666736212 0.29 0.045604802157206845 0.22 0.041633319989322695 0.23302752293577983 0.01812566918086148 0.22568807339449543 0.01792308766780305 0.3086816720257235 0.026236965881153256 0.20257234726688103 0.022827317491059682 0.2794871794871795 0.022752388839776826 0.27692307692307694 0.022688042352424994 0.25735294117647056 0.026556519470041513 0.23161764705882354 0.025626533803777562 0.23890784982935154 0.012461071376316617 0.20733788395904437 0.01184690578297137 0.3333333333333333 0.03615507630310935 0.2631578947368421 0.03377310252209194 0.2653061224489796 0.028263889943784603 0.3673469387755102 0.030862144921087558 0.2549019607843137 0.017630827375148383 0.24509803921568626 0.01740181671142766 16.39826111439643 0.5572608146298462 0.45158160294973804 0.006933239470474417 0.3151515151515151 0.0362773057502241 0.24848484848484848 0.03374402644139404 0.20679012345679013 0.022535006705942818 0.22839506172839505 0.023358211840626267 0.2524271844660194 0.04301250399690878 0.1553398058252427 0.03586594738573973 0.23404255319148937 0.025257861359432407 0.24113475177304963 0.02551873104953776 0.24 0.042923469599092816 0.22 0.04163331998932269 0.28703703703703703 0.03085199299325701 0.26851851851851855 0.030225226160012404 0.4036195286195286 0.010067368960348204 0.44023569023569026 0.01018622862451566 0.2681564245810056 0.014816119635317005 0.23798882681564246 0.014242630070574915 0.38235294117647056 0.027826109307283683 0.28431372549019607 0.025829163272757465 0.26181353767560667 0.01572083867844527 0.280970625798212 0.01607312785122124 0.2835820895522388 0.031871875379197966 0.31343283582089554 0.03280188205348641 
1207959552 0.36 0.04824181513244218 0.27 0.0446196043338474 0.32 0.04688261722621503 0.27 0.04461960433384741 0.23834196891191708 0.030748905363909895 0.20725388601036268 0.029252823291803627 0.33760683760683763 0.030980296992618558 0.28205128205128205 0.02948036054954119 0.7247007616974973 0.01042142927736953 0.7170837867247007 0.010508949177489683 0.765 0.013414729030247121 0.845 0.01145015747079947 0.2767857142857143 0.04246624336697624 0.2767857142857143 0.04246624336697626 0.25165562913907286 0.035433042343899844 0.2251655629139073 0.034104352820089376 0.27848101265822783 0.029178682304842555 0.26582278481012656 0.028756799629658335 0.21481481481481482 0.03547854198560826 0.22962962962962963 0.03633384414073465 0.19090909090909092 0.03764425585984925 0.2545454545454545 0.041723430387053825 0.2698412698412698 0.039701582732351734 0.29365079365079366 0.040735243221471276 0.2777777777777778 0.03745554791462457 0.2638888888888889 0.03685651095897532 0.30392156862745096 0.045766654032077636 0.27450980392156865 0.04440521906179327 0.23699421965317918 0.03242414757483098 0.1791907514450867 0.02924251305906328 0.4793388429752066 0.04560456086387235 0.17355371900826447 0.0345727283691767 0.38 0.04878317312145633 0.29 0.045604802157206845 0.267741935483871 0.02518900666021238 0.20967741935483872 0.02315787934908352 0.30346820809248554 0.024752411960917212 0.27167630057803466 0.02394851290546836 0.24867724867724866 0.022261817692400158 0.19576719576719576 0.0204357309715418 0.34 0.04760952285695236 0.28 0.045126085985421276 0.2883435582822086 0.035590395316173425 0.1901840490797546 0.030833491146281224 0.33 0.04725815626252604 0.34 0.04760952285695235 0.31297709923664124 0.04066962905677698 0.40458015267175573 0.043046937953806645 0.23684210526315788 0.03999423879281336 0.24561403508771928 0.04049339297748142 0.2803129074315515 0.011471555944958614 0.26010430247718386 0.011204382887823836 0.20425531914893616 0.026355158413349417 0.2170212765957447 0.026947483121496217 0.38461538461538464 0.0479366886807504 0.2549019607843137 0.030587591351604246 0.25 0.03039153369274154 0.3025210084033613 0.02983796238829193 0.21428571428571427 0.02665353159671549 0.34210526315789475 0.038607315993160925 0.23684210526315788 0.03459777606810537 0.27 0.04461960433384741 0.32 0.046882617226215034 0.2914798206278027 0.030500283176545902 0.3542600896860987 0.03210062154134986 0.28888888888888886 0.027634907264178544 0.21851851851851853 0.025195752251823793 0.30120481927710846 0.0357160923005348 0.3433734939759036 0.03696584317010601 0.18 0.03861229196653695 0.16 0.03684529491774708 0.2528301886792453 0.02674989977124124 0.19245283018867926 0.024262979839372277 0.39814814814814814 0.047323326159788154 0.28703703703703703 0.043733130409147614 0.3 0.046056618647183814 0.33 0.047258156262526045 0.271889400921659 0.01745171600943683 0.2227342549923195 0.01632005404616512 0.2828282828282828 0.03208779558786751 0.2222222222222222 0.029620227874790482 0.5974743488555643 0.01378286683170305 0.2896551724137931 0.03780019230438014 0.25517241379310346 0.03632984052707842 0.3054187192118227 0.03240661565868408 0.24630541871921183 0.03031509928561773 0.3 0.046056618647183814 0.19 0.03942772444036623 0.24220183486238533 0.01836817630659862 0.22568807339449543 0.017923087667803057 0.3086816720257235 0.026236965881153256 0.2379421221864952 0.024185150647818707 0.2923076923076923 0.02306043838085774 0.2923076923076923 0.023060438380857733 0.22426470588235295 0.02533684856333237 0.24632352941176472 0.02617343857052 0.29436860068259385 0.013318528460539426 0.23122866894197952 0.012320858834772276 0.3391812865497076 0.036310534964889056 0.34502923976608185 0.036459813773888065 0.2653061224489796 0.028263889943784603 0.3224489795918367 0.029923100563683913 0.2549019607843137 0.017630827375148383 0.2369281045751634 0.017201662169789782 6.644056379058006 0.1717099929921861 0.5792742091985251 0.00687786642328006 0.2727272727272727 0.0347769116216366 0.24242424242424243 0.03346409881055953 0.21604938271604937 0.022899162918445796 0.24074074074074073 0.023788583551658537 0.27184466019417475 0.044052680241409216 0.20388349514563106 0.03989139859531771 0.2624113475177305 0.026244920349843 0.25886524822695034 0.026129572527180848 0.25 0.04351941398892446 0.26 0.044084400227680794 0.2777777777777778 0.03054674526495318 0.25462962962962965 0.02971127586000535 0.5092592592592593 0.01025802414786065 0.5702861952861953 0.010157908005763676 0.27262569832402234 0.014893391735249588 0.23798882681564246 0.014242630070574915 0.3954248366013072 0.02799672318063145 0.29411764705882354 0.02609016250427904 0.28735632183908044 0.0161824107306827 0.2835249042145594 0.016117318166832272 0.34328358208955223 0.03357379665433431 0.3383084577114428 0.033455630703391914 
2516582400 0.36 0.04824181513244218 0.28 0.04512608598542126 0.27 0.04461960433384741 0.19 0.03942772444036622 0.2538860103626943 0.03141024780565318 0.24870466321243523 0.031195840877700293 0.29914529914529914 0.02999695185834949 0.2777777777777778 0.029343114798094462 0.7480957562568009 0.010128421335088685 0.7388465723612623 0.010248738649935581 0.79 0.012886662332274536 0.858 0.011043457699378227 0.25892857142857145 0.04157751539865629 0.29464285714285715 0.043270409325787275 0.271523178807947 0.03631329803969653 0.23178807947019867 0.03445406271987054 0.25738396624472576 0.0284588209914603 0.2489451476793249 0.028146970599422644 0.24444444444444444 0.03712537833614866 0.24444444444444444 0.03712537833614866 0.22727272727272727 0.04013964554072773 0.32727272727272727 0.04494290866252089 0.2619047619047619 0.03932537680392871 0.31746031746031744 0.04163453031302859 0.24305555555555555 0.03586879280080341 0.2638888888888889 0.03685651095897532 0.28431372549019607 0.04488482852329017 0.3627450980392157 0.04784060704105654 0.23699421965317918 0.03242414757483098 0.21965317919075145 0.031568093627031744 0.4049586776859504 0.044811377559424694 0.21487603305785125 0.03749492448709698 0.35 0.047937248544110196 0.25 0.04351941398892446 0.3179190751445087 0.025070713719153172 0.25722543352601157 0.023532925431044283 0.26129032258064516 0.024993053397764805 0.21935483870967742 0.023540799358723295 0.2777777777777778 0.023068188848261124 0.25925925925925924 0.022569897074918417 0.3 0.046056618647183814 0.21 0.04093601807403326 0.26993865030674846 0.03487825168497892 0.2392638036809816 0.033519538795212696 0.28 0.04512608598542127 0.25 0.04351941398892446 0.2824427480916031 0.03948406125768361 0.3816793893129771 0.042607351576445594 0.24561403508771928 0.04049339297748142 0.2719298245614035 0.041857744240220554 0.28226857887874834 0.011495852176241963 0.26401564537157757 0.01125843553772382 0.225531914893617 0.02732107841738754 0.2680851063829787 0.028957342788342347 0.6346153846153846 0.047447333932779195 0.2647058823529412 0.030964517926923403 0.29901960784313725 0.032133257173736156 0.2814814814814815 0.027420019350945277 0.22592592592592592 0.025497532639609553 0.34868421052631576 0.03878139888797609 0.25 0.03523807393012047 0.31 0.04648231987117316 0.31 0.04648231987117316 0.25112107623318386 0.02910522083322461 0.32286995515695066 0.03138147637575499 0.2689075630252101 0.028801392193631273 0.20588235294117646 0.02626502460827589 0.3313253012048193 0.03664314777288085 0.3674698795180723 0.03753267402120575 0.27 0.0446196043338474 0.25 0.04351941398892446 0.2943396226415094 0.028049186315695248 0.22264150943396227 0.025604233470899098 0.4722222222222222 0.04826217294139894 0.3148148148148148 0.04489931073591312 0.32 0.046882617226215034 0.34 0.04760952285695235 0.25960061443932414 0.017196070008180023 0.21044546850998463 0.015988369488888765 0.2878787878787879 0.03225883512300993 0.1919191919191919 0.02805779167298902 0.6101026045777427 0.013707547317008462 0.35172413793103446 0.03979236637497411 0.33793103448275863 0.039417076320648906 0.30049261083743845 0.03225799476233485 0.19704433497536947 0.027986724666736212 0.28 0.04512608598542127 0.2 0.04020151261036844 0.24403669724770644 0.01841528635141641 0.26788990825688075 0.018987462257978652 0.3022508038585209 0.026082700695399655 0.24115755627009647 0.024296594034763426 0.2743589743589744 0.022622765767493225 0.26666666666666666 0.022421273612923703 0.2426470588235294 0.026040662474201275 0.23161764705882354 0.025626533803777562 0.3122866894197952 0.013542598541688067 0.26791808873720135 0.012942030195136437 0.45614035087719296 0.03820042586602966 0.3391812865497076 0.036310534964889056 0.2571428571428571 0.027979823538744546 0.3224489795918367 0.029923100563683913 0.2630718954248366 0.017812676542320657 0.272875816993464 0.01802047414839358 5.119486263101474 0.11989428693169638 0.6359402289928198 0.006703576472856834 0.2787878787878788 0.035014387062967806 0.2606060606060606 0.03427743175816525 0.21296296296296297 0.022779719088733396 0.22530864197530864 0.02324620264781975 0.24271844660194175 0.042450224863844935 0.24271844660194175 0.04245022486384495 0.2553191489361702 0.02601199293090201 0.20921985815602837 0.02426476943998848 0.22 0.0416333199893227 0.23 0.04229525846816505 0.2916666666666667 0.03099866630456052 0.24537037037037038 0.02934666509437294 0.5429292929292929 0.01022189756425603 0.6077441077441077 0.010018744689650043 0.27262569832402234 0.014893391735249588 0.28268156424581004 0.015060381730018065 0.3627450980392157 0.02753007844711032 0.2973856209150327 0.02617390850671858 0.2796934865900383 0.016050792148036536 0.28735632183908044 0.0161824107306827 0.27860696517412936 0.031700561834973086 0.2537313432835821 0.030769444967296007 
6442450944 0.35 0.04793724854411019 0.31 0.04648231987117317 0.33 0.047258156262526045 0.24 0.04292346959909284 0.24352331606217617 0.030975436386845426 0.24870466321243523 0.0311958408777003 0.32051282051282054 0.030572811310299607 0.28205128205128205 0.02948036054954119 0.764417845484222 0.009901067586473886 0.7627856365614799 0.009924694933586367 0.852 0.011234866364235247 0.901 0.009449248027662761 0.22321428571428573 0.039523019677025116 0.20535714285714285 0.038342410214190735 0.2251655629139073 0.03410435282008936 0.2119205298013245 0.033367670865679766 0.3037974683544304 0.0299366963871386 0.24472573839662448 0.027985699387036416 0.23703703703703705 0.03673731683969506 0.2222222222222222 0.035914440841969694 0.18181818181818182 0.036942843353377997 0.32727272727272727 0.044942908662520896 0.24603174603174602 0.03852273364924315 0.29365079365079366 0.04073524322147127 0.24305555555555555 0.03586879280080341 0.2916666666666667 0.03800968060554858 0.23529411764705882 0.042207736591714534 0.20588235294117646 0.040233822736177455 0.2138728323699422 0.031265112061730424 0.20809248554913296 0.0309528902177499 0.4628099173553719 0.04551711196104218 0.3140495867768595 0.04236964753041017 0.28 0.045126085985421276 0.24 0.04292346959909284 0.2870967741935484 0.025736542745594528 0.25161290322580643 0.024685979286239956 0.315028901734104 0.025009313790069695 0.27167630057803466 0.023948512905468355 0.25132275132275134 0.022340482339643895 0.24603174603174602 0.022182037202948368 0.36 0.048241815132442176 0.22 0.04163331998932269 0.27607361963190186 0.0351238528370505 0.20245398773006135 0.03157065078911902 0.24 0.04292346959909283 0.33 0.047258156262526045 0.29770992366412213 0.040103589424622034 0.33587786259541985 0.041423137719966634 0.2543859649122807 0.040969851398436716 0.2543859649122807 0.04096985139843671 0.29335071707953064 0.011628520449582073 0.26140808344198174 0.01122252816977131 0.2170212765957447 0.026947483121496238 0.2723404255319149 0.029101290698386708 0.4230769230769231 0.048679937479186836 0.25980392156862747 0.03077855467869326 0.2647058823529412 0.030964517926923393 0.3148148148148148 0.028317533496066468 0.24074074074074073 0.026067159222275788 0.31932773109243695 0.0302839955258844 0.2689075630252101 0.02880139219363128 0.35 0.0479372485441102 0.4 0.049236596391733084 0.3223684210526316 0.03803510248351585 0.26973684210526316 0.03611780560284898 0.2914798206278027 0.030500283176545902 0.30493273542600896 0.030898610882477515 0.29518072289156627 0.0355092018568963 0.3373493975903614 0.03680783690727581 0.22 0.041633319989322695 0.18 0.038612291966536955 0.2981132075471698 0.02815283794249386 0.26037735849056604 0.0270087660907081 0.4444444444444444 0.04803752235190193 0.25925925925925924 0.042365112580946336 0.31 0.04648231987117316 0.36 0.048241815132442176 0.2872503840245776 0.017747701948846596 0.2350230414746544 0.016631166823890965 0.2727272727272727 0.03173071239071724 0.21717171717171718 0.029376616484945633 0.6527229676400947 0.013380909249751233 0.3448275862068966 0.03960933549451208 0.296551724137931 0.03806142687309994 0.27586206896551724 0.03144712581678242 0.16748768472906403 0.026273086047535397 0.27 0.044619604333847394 0.22 0.04163331998932269 0.24954128440366974 0.01855389762950162 0.28807339449541286 0.01941644589263602 0.3183279742765273 0.026457225067811025 0.2733118971061093 0.02531176597542612 0.2794871794871795 0.02275238883977683 0.28974358974358977 0.023000628243687964 0.2426470588235294 0.026040662474201264 0.21691176470588236 0.025035845227711274 0.34726962457337884 0.01391303452962044 0.3054607508532423 0.0134600804780025 0.36257309941520466 0.0368713061556206 0.34502923976608185 0.036459813773888065 0.33877551020408164 0.030299506562154185 0.4204081632653061 0.03160106993449603 0.25163398692810457 0.01755581809132226 0.25163398692810457 0.01755581809132227 4.252877363060981 0.0927244083936228 0.6770813118571706 0.006514469814384408 0.2787878787878788 0.03501438706296781 0.3212121212121212 0.03646204963253812 0.2006172839506173 0.022282313949774882 0.25 0.02409347123262133 0.34951456310679613 0.047211885060971716 0.2912621359223301 0.044986763205729224 0.25886524822695034 0.026129572527180848 0.25886524822695034 0.026129572527180848 0.21 0.04093601807403326 0.22 0.0416333199893227 0.32407407407407407 0.03191923445686185 0.2777777777777778 0.0305467452649532 0.601010101010101 0.010048240683798742 0.6561447811447811 0.009746660584852457 0.27262569832402234 0.014893391735249588 0.27262569832402234 0.014893391735249588 0.39215686274509803 0.02795604616542451 0.30718954248366015 0.026415601914389002 0.27458492975734355 0.01595982993308404 0.3103448275862069 0.016543785026048315 0.30845771144278605 0.03265819588512699 0.2835820895522388 0.03187187537919796 
12582912000 0.39 0.04902071300001975 0.27 0.044619604333847394 0.28 0.04512608598542128 0.3 0.046056618647183814 0.2538860103626943 0.03141024780565318 0.29533678756476683 0.03292296639155137 0.29914529914529914 0.029996951858349483 0.2905982905982906 0.029745048572674047 0.7682263329706203 0.009845143772794041 0.7595212187159956 0.009971345364651073 0.866 0.01077776229836969 0.908 0.009144376393151103 0.24107142857142858 0.04059867246952688 0.2767857142857143 0.042466243366976256 0.2251655629139073 0.03410435282008937 0.24503311258278146 0.035118075718047245 0.29535864978902954 0.029696338713422882 0.25738396624472576 0.02845882099146029 0.23703703703703705 0.03673731683969506 0.26666666666666666 0.038201699145179055 0.2 0.03831305140884601 0.2727272727272727 0.04265792110940588 0.23809523809523808 0.038095238095238106 0.2857142857142857 0.04040610178208841 0.2152777777777778 0.034370793441061344 0.20833333333333334 0.03396116205845334 0.23529411764705882 0.042207736591714534 0.20588235294117646 0.040233822736177455 0.2254335260115607 0.03186209851641143 0.2543352601156069 0.0332055644308557 0.4380165289256198 0.045291468044357915 0.2809917355371901 0.04103203830514512 0.34 0.04760952285695236 0.23 0.04229525846816506 0.2838709677419355 0.025649381063029258 0.25161290322580643 0.024685979286239963 0.3092485549132948 0.02488314057007176 0.30346820809248554 0.024752411960917212 0.2671957671957672 0.022789673145776578 0.24074074074074073 0.022019080012217904 0.33 0.04725815626252605 0.24 0.042923469599092816 0.3006134969325153 0.03602511318806771 0.31901840490797545 0.03661997551073836 0.32 0.046882617226215034 0.29 0.045604802157206845 0.31297709923664124 0.04066962905677697 0.32061068702290074 0.04093329229834278 0.2982456140350877 0.04303684033537315 0.3508771929824561 0.044895393502707 0.28096479791395046 0.011479684550077683 0.2711864406779661 0.011354581451622985 0.2 0.026148818018424506 0.2425531914893617 0.02802022627120022 0.6057692307692307 0.04815154775990711 0.27941176470588236 0.031493281045079556 0.23039215686274508 0.02955429260569507 0.31 0.04648231987117316 0.31 0.04648231987117316 0.3815789473684211 0.039531733777491945 0.3157894736842105 0.0378272898086547 0.3277310924369748 0.030489911417673227 0.2605042016806723 0.02851025151234193 0.24663677130044842 0.028930413120910877 0.2914798206278027 0.030500283176545906 0.3 0.027940457136228412 0.2740740740740741 0.027195934804085626 0.2469879518072289 0.03357351982064536 0.3373493975903614 0.03680783690727581 0.24 0.042923469599092816 0.24 0.042923469599092816 0.3018867924528302 0.02825420034443865 0.24150943396226415 0.02634148037111837 0.4351851851851852 0.04792898170907062 0.2962962962962963 0.044143436668549335 0.27 0.04461960433384741 0.3 0.046056618647183814 0.2857142857142857 0.017719247798458293 0.22734254992319508 0.01643906767511774 0.30303030303030304 0.03274287914026867 0.2878787878787879 0.03225883512300992 0.6519337016574586 0.013388004531086047 0.31724137931034485 0.038783523721386215 0.31724137931034485 0.038783523721386215 0.3251231527093596 0.03295797566311271 0.23645320197044334 0.02989611429173355 0.3 0.046056618647183814 0.21 0.040936018074033256 0.24403669724770644 0.018415286351416416 0.27522935779816515 0.0191490937431552 0.3183279742765273 0.026457225067811025 0.2540192926045016 0.02472386150477169 0.2948717948717949 0.02311936275823228 0.2948717948717949 0.023119362758232294 0.26838235294117646 0.026917481224377215 0.2647058823529412 0.026799562024887657 0.3575085324232082 0.01400549427591657 0.3293515358361775 0.013734057652635474 0.39766081871345027 0.0375363895576169 0.3391812865497076 0.036310534964889056 0.2897959183673469 0.029043088683304328 0.3673469387755102 0.03086214492108756 0.2696078431372549 0.017952449196987862 0.2696078431372549 0.017952449196987862 4.037871980255364 0.08695582970269694 0.6863962740151368 0.006463833164285201 0.296969696969697 0.03567969772268047 0.2545454545454545 0.0340150671524904 0.2037037037037037 0.022409674547304168 0.25308641975308643 0.024191808600713002 0.32038834951456313 0.0462028408228004 0.3300970873786408 0.0465614711001235 0.28368794326241137 0.026891709428343957 0.2730496453900709 0.026577860943307847 0.24 0.04292346959909284 0.23 0.04229525846816506 0.2916666666666667 0.03099866630456052 0.2962962962962963 0.03114144782353603 0.6178451178451179 0.009970747281292424 0.6708754208754208 0.009642048058060987 0.27262569832402234 0.014893391735249588 0.27262569832402234 0.014893391735249588 0.369281045751634 0.02763417668960266 0.29411764705882354 0.02609016250427904 0.28991060025542786 0.01622501794477096 0.3231162196679438 0.016723726512343048 0.2835820895522388 0.031871875379197986 0.2835820895522388 0.03187187537919797 
29595009024 0.39 0.04902071300001975 0.24 0.04292346959909283 0.29 0.04560480215720684 0.24 0.04292346959909284 0.24870466321243523 0.031195840877700286 0.24870466321243523 0.031195840877700286 0.3076923076923077 0.030236389942173116 0.2564102564102564 0.028605953702004264 0.7812840043525572 0.009644731932667563 0.7758433079434167 0.009729897956410044 0.882 0.010206869264381791 0.911 0.009008893392651535 0.23214285714285715 0.04007341809755807 0.24107142857142858 0.04059867246952685 0.25165562913907286 0.035433042343899844 0.25165562913907286 0.035433042343899844 0.270042194092827 0.028900721906293426 0.2616033755274262 0.028609516716994934 0.2074074074074074 0.03502553170678316 0.24444444444444444 0.037125378336148665 0.2 0.038313051408846034 0.2818181818181818 0.043091187099464585 0.2619047619047619 0.03932537680392869 0.30952380952380953 0.04134913018303316 0.2847222222222222 0.037738099906869355 0.2708333333333333 0.03716177437566016 0.2647058823529412 0.0438986995680878 0.27450980392156865 0.04440521906179326 0.27167630057803466 0.03391750322321659 0.24277456647398843 0.0326926380614177 0.5371900826446281 0.04551711196104218 0.256198347107438 0.03984979653302871 0.34 0.04760952285695236 0.25 0.04351941398892446 0.3352601156069364 0.025416003773165555 0.2832369942196532 0.02425790170532337 0.3032258064516129 0.026148685930671746 0.2806451612903226 0.025560604721022884 0.2724867724867725 0.022930973071633345 0.2671957671957672 0.02278967314577656 0.32 0.046882617226215034 0.25 0.04351941398892446 0.34355828220858897 0.03731133519673893 0.3006134969325153 0.03602511318806771 0.31 0.04648231987117316 0.34 0.04760952285695235 0.31297709923664124 0.04066962905677697 0.37404580152671757 0.042438692422305246 0.21052631578947367 0.038351539543994194 0.2631578947368421 0.041424397194893624 0.2842242503259452 0.011519880596516072 0.2757496740547588 0.011413813609161003 0.2 0.026148818018424502 0.24680851063829787 0.02818544130123409 0.5961538461538461 0.048346889526540184 0.25980392156862747 0.03077855467869326 0.28431372549019607 0.03166009679399812 0.42 0.049604496374885836 0.42 0.049604496374885836 0.3037037037037037 0.028037929969114993 0.2518518518518518 0.026466117538959912 0.3445378151260504 0.030868682604121622 0.2689075630252101 0.028801392193631276 0.22869955156950672 0.028188240046929193 0.2556053811659193 0.029275891003969923 0.375 0.039397364351956274 0.3092105263157895 0.03761070869867479 0.2710843373493976 0.034605799075530276 0.3253012048192771 0.036471685236832266 0.24 0.042923469599092816 0.23 0.04229525846816506 0.30943396226415093 0.028450154794118627 0.25660377358490566 0.02688064788905198 0.4351851851851852 0.04792898170907062 0.35185185185185186 0.04616631111801713 0.25 0.04351941398892446 0.31 0.04648231987117316 0.28417818740399386 0.017690542680190765 0.21658986175115208 0.016156860583178303 0.2878787878787879 0.03225883512300992 0.26262626262626265 0.03135305009533084 0.6819258089976322 0.013089285079884685 0.3310344827586207 0.039215453124671215 0.31724137931034485 0.03878352372138622 0.3103448275862069 0.03255086769970103 0.2660098522167488 0.03108982600293752 0.36 0.04824181513244218 0.22 0.041633319989322695 0.24587155963302754 0.01846194096870845 0.24403669724770644 0.018415286351416402 0.33440514469453375 0.026795422327893944 0.29260450160771706 0.025839898334877983 0.28205128205128205 0.0228158130988966 0.2846153846153846 0.022878322799706297 0.2757352941176471 0.027146271936625166 0.2757352941176471 0.02714627193662517 0.3796928327645051 0.014182119866974872 0.3464163822525597 0.013905011180063256 0.391812865497076 0.037439798259263996 0.3216374269005848 0.03582529442573122 0.34285714285714286 0.03038726291954773 0.3795918367346939 0.031067211262872468 0.272875816993464 0.018020474148393577 0.27941176470588236 0.018152871051538802 3.6290590138646768 0.07410155740289663 0.7145352222006598 0.006292165813769917 0.2606060606060606 0.03427743175816524 0.22424242424242424 0.032568666616811015 0.17901234567901234 0.021330868762127045 0.24074074074074073 0.023788583551658544 0.3592233009708738 0.04750458399041694 0.27184466019417475 0.044052680241409216 0.2553191489361702 0.026011992930902013 0.21631205673758866 0.024561720560562796 0.23 0.04229525846816505 0.23 0.04229525846816506 0.3611111111111111 0.032757734861009996 0.3425925925925926 0.03236585252602158 0.6536195286195287 0.00976354207569573 0.6999158249158249 0.009404000558513353 0.2446927374301676 0.014378169884098405 0.24692737430167597 0.014422292204808835 0.40522875816993464 0.028110928492809075 0.30392156862745096 0.026336613469046644 0.280970625798212 0.016073127851221235 0.3116219667943806 0.016562433867284176 0.22388059701492538 0.029475250236017176 0.2537313432835821 0.030769444967296014 
65229815808 0.45 0.05 0.34 0.04760952285695235 0.3 0.046056618647183814 0.31 0.04648231987117316 0.26424870466321243 0.03182155050916647 0.26424870466321243 0.03182155050916647 0.2905982905982906 0.029745048572674054 0.2905982905982906 0.029745048572674057 0.7986942328618063 0.009355431098990426 0.7878128400435256 0.009539299828174051 0.873 0.01053479862085575 0.926 0.008282064512704159 0.23214285714285715 0.04007341809755807 0.24107142857142858 0.04059867246952686 0.23178807947019867 0.03445406271987054 0.2251655629139073 0.03410435282008937 0.32489451476793246 0.030486039389105293 0.3080168776371308 0.030052389335605695 0.26666666666666666 0.038201699145179055 0.2740740740740741 0.03853254836552003 0.15454545454545454 0.03462262571262667 0.34545454545454546 0.04554619617541054 0.2857142857142857 0.040406101782088394 0.30158730158730157 0.04104947269903394 0.25 0.03621034121889507 0.24305555555555555 0.03586879280080341 0.2647058823529412 0.043898699568087805 0.28431372549019607 0.04488482852329017 0.24855491329479767 0.03295304696818318 0.23699421965317918 0.03242414757483099 0.49586776859504134 0.04564198767432754 0.256198347107438 0.03984979653302871 0.29 0.04560480215720684 0.32 0.046882617226215034 0.3179190751445087 0.025070713719153183 0.3208092485549133 0.02513100023364791 0.3193548387096774 0.026522709674667768 0.26129032258064516 0.024993053397764826 0.2724867724867725 0.02293097307163336 0.26455026455026454 0.022717467897708628 0.34 0.04760952285695236 0.3 0.046056618647183814 0.2883435582822086 0.035590395316173425 0.2392638036809816 0.03351953879521271 0.28 0.045126085985421276 0.29 0.045604802157206845 0.3282442748091603 0.04118438565806299 0.366412213740458 0.042258754519696386 0.20175438596491227 0.037752050135836386 0.2807017543859649 0.042270544512322004 0.2953063885267275 0.011651061936208818 0.2790091264667536 0.011455208832803538 0.2297872340425532 0.027501752944412417 0.2553191489361702 0.028504856470514196 0.5480769230769231 0.049038186969314335 0.30392156862745096 0.03228210387037892 0.27450980392156865 0.03132179803083292 0.36134453781512604 0.03120469122515001 0.29831932773109243 0.029719142876342853 0.40131578947368424 0.03988903703336285 0.2894736842105263 0.03690677986137283 0.36 0.04824181513244218 0.37 0.04852365870939099 0.2242152466367713 0.027991534258519527 0.28699551569506726 0.030360379710291954 0.32222222222222224 0.0284934650910286 0.21851851851851853 0.025195752251823793 0.30120481927710846 0.035716092300534796 0.3253012048192771 0.036471685236832266 0.26 0.04408440022768078 0.29 0.045604802157206845 0.27547169811320754 0.02749566368372407 0.24150943396226415 0.02634148037111837 0.42592592592592593 0.0478034362693679 0.3055555555555556 0.044531975073749834 0.28 0.04512608598542127 0.23 0.04229525846816507 0.2872503840245776 0.017747701948846593 0.22734254992319508 0.016439067675117748 0.3181818181818182 0.03318477333845331 0.26262626262626265 0.03135305009533084 0.6874506708760852 0.013027563620748837 0.38620689655172413 0.04057324734419034 0.3586206896551724 0.039966295748767186 0.3448275862068966 0.03344283744280458 0.2413793103448276 0.03010833071801162 0.29 0.04560480215720684 0.23 0.04229525846816505 0.25871559633027524 0.01877605231961962 0.28440366972477066 0.019342036587702588 0.3504823151125402 0.027098652621301747 0.2508038585209003 0.024619771956697168 0.26666666666666666 0.022421273612923714 0.2948717948717949 0.023119362758232294 0.2977941176470588 0.02777829870154544 0.2647058823529412 0.026799562024887667 0.40102389078498296 0.014322255790719864 0.3720136518771331 0.014124597881844461 0.3742690058479532 0.03711601185389481 0.3391812865497076 0.036310534964889056 0.32653061224489793 0.030021056238440307 0.3836734693877551 0.03113088039623595 0.28594771241830064 0.01828048507295467 0.26143790849673204 0.017776947157528037 3.2877565882479303 0.06361523543774811 0.7389869978653212 0.006118733561625588 0.296969696969697 0.03567969772268047 0.2909090909090909 0.03546563019624337 0.21296296296296297 0.022779719088733396 0.24382716049382716 0.023891879541959593 0.33980582524271846 0.046897659372781335 0.2912621359223301 0.04498676320572922 0.22695035460992907 0.02498710636564297 0.20212765957446807 0.023956668237850226 0.24 0.04292346959909283 0.23 0.04229525846816506 0.3333333333333333 0.03214952147802749 0.2916666666666667 0.030998666304560534 0.672979797979798 0.009626235849372198 0.7167508417508418 0.009245632200075455 0.27262569832402234 0.014893391735249588 0.2212290502793296 0.013882164598887275 0.3954248366013072 0.027996723180631435 0.3333333333333333 0.02699254433929723 0.2937420178799489 0.016287759388491675 0.3269476372924649 0.016774908180131463 0.2736318407960199 0.031524391865554016 0.2885572139303483 0.03203841040213321 


==> appendices/evaluation_data/pythia.dat <==
size hendrycksTest-medical_genetics-acc_norm hendrycksTest-medical_genetics-acc_norm_stderr hendrycksTest-medical_genetics-acc hendrycksTest-medical_genetics-acc_stderr hendrycksTest-high_school_computer_science-acc_norm hendrycksTest-high_school_computer_science-acc_norm_stderr hendrycksTest-high_school_computer_science-acc hendrycksTest-high_school_computer_science-acc_stderr hendrycksTest-high_school_government_and_politics-acc_norm hendrycksTest-high_school_government_and_politics-acc_norm_stderr hendrycksTest-high_school_government_and_politics-acc hendrycksTest-high_school_government_and_politics-acc_stderr hendrycksTest-marketing-acc_norm hendrycksTest-marketing-acc_norm_stderr hendrycksTest-marketing-acc hendrycksTest-marketing-acc_stderr piqa-acc_norm piqa-acc_norm_stderr piqa-acc piqa-acc_stderr sciq-acc_norm sciq-acc_norm_stderr sciq-acc sciq-acc_stderr hendrycksTest-machine_learning-acc_norm hendrycksTest-machine_learning-acc_norm_stderr hendrycksTest-machine_learning-acc hendrycksTest-machine_learning-acc_stderr hendrycksTest-high_school_physics-acc_norm hendrycksTest-high_school_physics-acc_norm_stderr hendrycksTest-high_school_physics-acc hendrycksTest-high_school_physics-acc_stderr hendrycksTest-high_school_world_history-acc_norm hendrycksTest-high_school_world_history-acc_norm_stderr hendrycksTest-high_school_world_history-acc hendrycksTest-high_school_world_history-acc_stderr hendrycksTest-anatomy-acc_norm hendrycksTest-anatomy-acc_norm_stderr hendrycksTest-anatomy-acc hendrycksTest-anatomy-acc_stderr hendrycksTest-public_relations-acc_norm hendrycksTest-public_relations-acc_norm_stderr hendrycksTest-public_relations-acc hendrycksTest-public_relations-acc_stderr hendrycksTest-formal_logic-acc_norm hendrycksTest-formal_logic-acc_norm_stderr hendrycksTest-formal_logic-acc hendrycksTest-formal_logic-acc_stderr hendrycksTest-college_biology-acc_norm hendrycksTest-college_biology-acc_norm_stderr hendrycksTest-college_biology-acc hendrycksTest-college_biology-acc_stderr hendrycksTest-college_physics-acc_norm hendrycksTest-college_physics-acc_norm_stderr hendrycksTest-college_physics-acc hendrycksTest-college_physics-acc_stderr hendrycksTest-college_medicine-acc_norm hendrycksTest-college_medicine-acc_norm_stderr hendrycksTest-college_medicine-acc hendrycksTest-college_medicine-acc_stderr hendrycksTest-international_law-acc_norm hendrycksTest-international_law-acc_norm_stderr hendrycksTest-international_law-acc hendrycksTest-international_law-acc_stderr hendrycksTest-computer_security-acc_norm hendrycksTest-computer_security-acc_norm_stderr hendrycksTest-computer_security-acc hendrycksTest-computer_security-acc_stderr hendrycksTest-high_school_biology-acc_norm hendrycksTest-high_school_biology-acc_norm_stderr hendrycksTest-high_school_biology-acc hendrycksTest-high_school_biology-acc_stderr hendrycksTest-moral_disputes-acc_norm hendrycksTest-moral_disputes-acc_norm_stderr hendrycksTest-moral_disputes-acc hendrycksTest-moral_disputes-acc_stderr hendrycksTest-elementary_mathematics-acc_norm hendrycksTest-elementary_mathematics-acc_norm_stderr hendrycksTest-elementary_mathematics-acc hendrycksTest-elementary_mathematics-acc_stderr hendrycksTest-college_chemistry-acc_norm hendrycksTest-college_chemistry-acc_norm_stderr hendrycksTest-college_chemistry-acc hendrycksTest-college_chemistry-acc_stderr hendrycksTest-logical_fallacies-acc_norm hendrycksTest-logical_fallacies-acc_norm_stderr hendrycksTest-logical_fallacies-acc hendrycksTest-logical_fallacies-acc_stderr hendrycksTest-business_ethics-acc_norm hendrycksTest-business_ethics-acc_norm_stderr hendrycksTest-business_ethics-acc hendrycksTest-business_ethics-acc_stderr hendrycksTest-human_sexuality-acc_norm hendrycksTest-human_sexuality-acc_norm_stderr hendrycksTest-human_sexuality-acc hendrycksTest-human_sexuality-acc_stderr hendrycksTest-econometrics-acc_norm hendrycksTest-econometrics-acc_norm_stderr hendrycksTest-econometrics-acc hendrycksTest-econometrics-acc_stderr hendrycksTest-professional_law-acc_norm hendrycksTest-professional_law-acc_norm_stderr hendrycksTest-professional_law-acc hendrycksTest-professional_law-acc_stderr hendrycksTest-conceptual_physics-acc_norm hendrycksTest-conceptual_physics-acc_norm_stderr hendrycksTest-conceptual_physics-acc hendrycksTest-conceptual_physics-acc_stderr wsc-acc wsc-acc_stderr hendrycksTest-high_school_us_history-acc_norm hendrycksTest-high_school_us_history-acc_norm_stderr hendrycksTest-high_school_us_history-acc hendrycksTest-high_school_us_history-acc_stderr hendrycksTest-high_school_mathematics-acc_norm hendrycksTest-high_school_mathematics-acc_norm_stderr hendrycksTest-high_school_mathematics-acc hendrycksTest-high_school_mathematics-acc_stderr hendrycksTest-us_foreign_policy-acc_norm hendrycksTest-us_foreign_policy-acc_norm_stderr hendrycksTest-us_foreign_policy-acc hendrycksTest-us_foreign_policy-acc_stderr hendrycksTest-high_school_microeconomics-acc_norm hendrycksTest-high_school_microeconomics-acc_norm_stderr hendrycksTest-high_school_microeconomics-acc hendrycksTest-high_school_microeconomics-acc_stderr hendrycksTest-human_aging-acc_norm hendrycksTest-human_aging-acc_norm_stderr hendrycksTest-human_aging-acc hendrycksTest-human_aging-acc_stderr hendrycksTest-virology-acc_norm hendrycksTest-virology-acc_norm_stderr hendrycksTest-virology-acc hendrycksTest-virology-acc_stderr hendrycksTest-astronomy-acc_norm hendrycksTest-astronomy-acc_norm_stderr hendrycksTest-astronomy-acc hendrycksTest-astronomy-acc_stderr hendrycksTest-global_facts-acc_norm hendrycksTest-global_facts-acc_norm_stderr hendrycksTest-global_facts-acc hendrycksTest-global_facts-acc_stderr hendrycksTest-clinical_knowledge-acc_norm hendrycksTest-clinical_knowledge-acc_norm_stderr hendrycksTest-clinical_knowledge-acc hendrycksTest-clinical_knowledge-acc_stderr hendrycksTest-jurisprudence-acc_norm hendrycksTest-jurisprudence-acc_norm_stderr hendrycksTest-jurisprudence-acc hendrycksTest-jurisprudence-acc_stderr hendrycksTest-college_computer_science-acc_norm hendrycksTest-college_computer_science-acc_norm_stderr hendrycksTest-college_computer_science-acc hendrycksTest-college_computer_science-acc_stderr logiqa-acc_norm logiqa-acc_norm_stderr logiqa-acc logiqa-acc_stderr hendrycksTest-high_school_geography-acc_norm hendrycksTest-high_school_geography-acc_norm_stderr hendrycksTest-high_school_geography-acc hendrycksTest-high_school_geography-acc_stderr winogrande-acc winogrande-acc_stderr hendrycksTest-electrical_engineering-acc_norm hendrycksTest-electrical_engineering-acc_norm_stderr hendrycksTest-electrical_engineering-acc hendrycksTest-electrical_engineering-acc_stderr hendrycksTest-high_school_chemistry-acc_norm hendrycksTest-high_school_chemistry-acc_norm_stderr hendrycksTest-high_school_chemistry-acc hendrycksTest-high_school_chemistry-acc_stderr hendrycksTest-college_mathematics-acc_norm hendrycksTest-college_mathematics-acc_norm_stderr hendrycksTest-college_mathematics-acc hendrycksTest-college_mathematics-acc_stderr hendrycksTest-high_school_psychology-acc_norm hendrycksTest-high_school_psychology-acc_norm_stderr hendrycksTest-high_school_psychology-acc hendrycksTest-high_school_psychology-acc_stderr hendrycksTest-philosophy-acc_norm hendrycksTest-philosophy-acc_norm_stderr hendrycksTest-philosophy-acc hendrycksTest-philosophy-acc_stderr hendrycksTest-high_school_macroeconomics-acc_norm hendrycksTest-high_school_macroeconomics-acc_norm_stderr hendrycksTest-high_school_macroeconomics-acc hendrycksTest-high_school_macroeconomics-acc_stderr hendrycksTest-professional_medicine-acc_norm hendrycksTest-professional_medicine-acc_norm_stderr hendrycksTest-professional_medicine-acc hendrycksTest-professional_medicine-acc_stderr arc_challenge-acc_norm arc_challenge-acc_norm_stderr arc_challenge-acc arc_challenge-acc_stderr hendrycksTest-world_religions-acc_norm hendrycksTest-world_religions-acc_norm_stderr hendrycksTest-world_religions-acc hendrycksTest-world_religions-acc_stderr hendrycksTest-security_studies-acc_norm hendrycksTest-security_studies-acc_norm_stderr hendrycksTest-security_studies-acc hendrycksTest-security_studies-acc_stderr hendrycksTest-professional_psychology-acc_norm hendrycksTest-professional_psychology-acc_norm_stderr hendrycksTest-professional_psychology-acc hendrycksTest-professional_psychology-acc_stderr lambada_openai-ppl lambada_openai-ppl_stderr lambada_openai-acc lambada_openai-acc_stderr hendrycksTest-high_school_european_history-acc_norm hendrycksTest-high_school_european_history-acc_norm_stderr hendrycksTest-high_school_european_history-acc hendrycksTest-high_school_european_history-acc_stderr hendrycksTest-prehistory-acc_norm hendrycksTest-prehistory-acc_norm_stderr hendrycksTest-prehistory-acc hendrycksTest-prehistory-acc_stderr hendrycksTest-management-acc_norm hendrycksTest-management-acc_norm_stderr hendrycksTest-management-acc hendrycksTest-management-acc_stderr hendrycksTest-professional_accounting-acc_norm hendrycksTest-professional_accounting-acc_norm_stderr hendrycksTest-professional_accounting-acc hendrycksTest-professional_accounting-acc_stderr hendrycksTest-abstract_algebra-acc_norm hendrycksTest-abstract_algebra-acc_norm_stderr hendrycksTest-abstract_algebra-acc hendrycksTest-abstract_algebra-acc_stderr hendrycksTest-high_school_statistics-acc_norm hendrycksTest-high_school_statistics-acc_norm_stderr hendrycksTest-high_school_statistics-acc hendrycksTest-high_school_statistics-acc_stderr arc_easy-acc_norm arc_easy-acc_norm_stderr arc_easy-acc arc_easy-acc_stderr hendrycksTest-moral_scenarios-acc_norm hendrycksTest-moral_scenarios-acc_norm_stderr hendrycksTest-moral_scenarios-acc hendrycksTest-moral_scenarios-acc_stderr hendrycksTest-nutrition-acc_norm hendrycksTest-nutrition-acc_norm_stderr hendrycksTest-nutrition-acc hendrycksTest-nutrition-acc_stderr hendrycksTest-miscellaneous-acc_norm hendrycksTest-miscellaneous-acc_norm_stderr hendrycksTest-miscellaneous-acc hendrycksTest-miscellaneous-acc_stderr hendrycksTest-sociology-acc_norm hendrycksTest-sociology-acc_norm_stderr hendrycksTest-sociology-acc hendrycksTest-sociology-acc_stderr 
18874368 0.31 0.04648231987117316 0.23 0.042295258468165065 0.26 0.044084400227680814 0.21 0.04093601807403326 0.3005181347150259 0.03308818594415751 0.23316062176165803 0.030516111371476005 0.2863247863247863 0.02961432369045665 0.23504273504273504 0.02777883590493543 0.5973884657236126 0.011442395233488696 0.5930359085963003 0.011462093919190166 0.579 0.015620595475301322 0.662 0.014965960710224487 0.25 0.04109974682633932 0.2767857142857143 0.042466243366976256 0.25165562913907286 0.03543304234389985 0.23178807947019867 0.03445406271987053 0.28270042194092826 0.02931281415395592 0.24050632911392406 0.02782078198114968 0.2222222222222222 0.035914440841969694 0.2074074074074074 0.03502553170678317 0.23636363636363636 0.04069306319721377 0.2727272727272727 0.04265792110940589 0.29365079365079366 0.04073524322147126 0.31746031746031744 0.041634530313028585 0.25 0.03621034121889507 0.2777777777777778 0.03745554791462457 0.24509803921568626 0.04280105837364395 0.16666666666666666 0.03708284662416544 0.27167630057803466 0.0339175032232166 0.21965317919075145 0.031568093627031744 0.45454545454545453 0.04545454545454545 0.1487603305785124 0.03248470083807194 0.27 0.04461960433384741 0.19 0.03942772444036623 0.3064516129032258 0.026226485652553883 0.26129032258064516 0.02499305339776481 0.2832369942196532 0.02425790170532338 0.21965317919075145 0.0222896388526179 0.22486772486772486 0.02150209607822914 0.18783068783068782 0.020115734141521104 0.3 0.046056618647183814 0.26 0.04408440022768079 0.3312883435582822 0.03697983910025588 0.24539877300613497 0.03380939813943354 0.26 0.0440844002276808 0.29 0.045604802157206845 0.2824427480916031 0.03948406125768362 0.29770992366412213 0.040103589424622034 0.2543859649122807 0.040969851398436716 0.23684210526315788 0.039994238792813344 0.2790091264667536 0.011455208832803538 0.2529335071707953 0.011102268713839989 0.22127659574468084 0.027136349602424052 0.2765957446808511 0.029241883869628827 0.3942307692307692 0.04815154775990712 0.25980392156862747 0.03077855467869326 0.2647058823529412 0.030964517926923413 0.26666666666666666 0.02696242432507383 0.2 0.024388430433987668 0.34 0.04760952285695235 0.27 0.04461960433384741 0.35294117647058826 0.031041941304059274 0.29411764705882354 0.029597329730978082 0.242152466367713 0.028751392398694755 0.25112107623318386 0.029105220833224626 0.2469879518072289 0.03357351982064536 0.27710843373493976 0.03484331592680587 0.32894736842105265 0.03823428969926605 0.18421052631578946 0.0315469804508223 0.2 0.04020151261036846 0.21 0.040936018074033256 0.30566037735849055 0.028353298073322666 0.21509433962264152 0.02528839450289137 0.4351851851851852 0.04792898170907061 0.17592592592592593 0.03680918141673882 0.24 0.04292346959909284 0.22 0.04163331998932269 0.26881720430107525 0.01738940946371263 0.19508448540706605 0.015542820700371067 0.2727272727272727 0.03173071239071724 0.25252525252525254 0.030954055470365904 0.4877663772691397 0.01404827882040562 0.2896551724137931 0.037800192304380135 0.23448275862068965 0.035306258743465914 0.26108374384236455 0.030903796952114468 0.1724137931034483 0.026577672183036572 0.27 0.044619604333847394 0.17 0.0377525168068637 0.24036697247706423 0.01832060732096407 0.22201834862385322 0.01781884956479663 0.2958199356913183 0.025922371788818788 0.19935691318327975 0.022691033780549656 0.2512820512820513 0.021992016662370568 0.23846153846153847 0.02160629449464773 0.23897058823529413 0.02590528064489301 0.2536764705882353 0.026431329870789524 0.2098976109215017 0.011900548748047449 0.18686006825938567 0.011391015649694386 0.3742690058479532 0.03711601185389482 0.23976608187134502 0.03274485211946956 0.2857142857142857 0.0289205832206756 0.33877551020408164 0.03029950656215418 0.25326797385620914 0.017593486895366835 0.25980392156862747 0.017740899509177788 98.15481180995596 3.9714272561958532 0.2392780904327576 0.005943968540398197 0.28484848484848485 0.03524390844511782 0.26666666666666666 0.03453131801885415 0.20987654320987653 0.02265834408598138 0.25925925925925924 0.024383665531035454 0.27184466019417475 0.044052680241409216 0.20388349514563106 0.0398913985953177 0.28368794326241137 0.02689170942834396 0.24113475177304963 0.025518731049537755 0.25 0.04351941398892446 0.21 0.040936018074033256 0.28703703703703703 0.03085199299325701 0.2222222222222222 0.02835321286686346 0.3560606060606061 0.009825454608416322 0.40404040404040403 0.010069061649549545 0.25139664804469275 0.01450897945355399 0.23798882681564246 0.014242630070574915 0.3464052287581699 0.02724561304721535 0.28104575163398693 0.025738854797818726 0.2515964240102171 0.015517322365529631 0.24904214559386972 0.01546467616339598 0.24875621890547264 0.030567675938916714 0.2736318407960199 0.03152439186555402 
84934656 0.39 0.04902071300001975 0.28 0.04512608598542128 0.26 0.0440844002276808 0.28 0.045126085985421276 0.2694300518134715 0.03201867122877794 0.20725388601036268 0.02925282329180363 0.32905982905982906 0.030782321577688156 0.32905982905982906 0.030782321577688156 0.6196953210010882 0.011326620892570315 0.6289445048966268 0.011271222398600523 0.686 0.014683991951087955 0.756 0.01358854843788143 0.1875 0.0370468111477387 0.17857142857142858 0.036352091215778065 0.2119205298013245 0.03336767086567978 0.23178807947019867 0.03445406271987053 0.3037974683544304 0.029936696387138608 0.2489451476793249 0.028146970599422644 0.25925925925925924 0.03785714465066655 0.2222222222222222 0.03591444084196971 0.22727272727272727 0.04013964554072773 0.3090909090909091 0.044262946482000985 0.2698412698412698 0.03970158273235173 0.30158730158730157 0.04104947269903394 0.20588235294117646 0.04023382273617747 0.19607843137254902 0.03950581861179963 0.20833333333333334 0.03396116205845335 0.2777777777777778 0.03745554791462457 0.21965317919075145 0.031568093627031744 0.2254335260115607 0.03186209851641143 0.4214876033057851 0.045077322787750944 0.14049586776859505 0.031722334260021606 0.27 0.044619604333847394 0.25 0.04351941398892446 0.30346820809248554 0.024752411960917202 0.2658959537572254 0.023786203255508283 0.29354838709677417 0.0259060870213193 0.24838709677419354 0.02458002892148101 0.21428571428571427 0.021132859182754447 0.21164021164021163 0.021037331505262883 0.33 0.04725815626252605 0.28 0.04512608598542128 0.3006134969325153 0.0360251131880677 0.25153374233128833 0.034089978868575295 0.3 0.046056618647183814 0.34 0.04760952285695235 0.31297709923664124 0.04066962905677697 0.3282442748091603 0.041184385658062976 0.22807017543859648 0.03947152782669415 0.2982456140350877 0.04303684033537314 0.27249022164276404 0.011371658294311538 0.24902216427640156 0.01104489226404077 0.17872340425531916 0.025045373272050978 0.225531914893617 0.02732107841738753 0.36538461538461536 0.0474473339327792 0.27450980392156865 0.03132179803083291 0.2549019607843137 0.030587591351604246 0.2857142857142857 0.02934457250063435 0.2605042016806723 0.028510251512341937 0.34868421052631576 0.0387813988879761 0.20394736842105263 0.032790004063100515 0.26296296296296295 0.026842057873833706 0.1962962962962963 0.02421742132741715 0.29 0.04560480215720684 0.28 0.04512608598542128 0.2556053811659193 0.029275891003969927 0.2825112107623318 0.03021683101150876 0.3072289156626506 0.035915667978246635 0.3313253012048193 0.03664314777288087 0.21 0.040936018074033256 0.18 0.038612291966536934 0.2981132075471698 0.028152837942493875 0.2339622641509434 0.02605529690115292 0.37037037037037035 0.04668408033024931 0.18518518518518517 0.037552658650371835 0.21 0.040936018074033256 0.22 0.041633319989322695 0.2764976958525346 0.017543209075825187 0.2350230414746544 0.01663116682389095 0.26262626262626265 0.031353050095330855 0.21717171717171718 0.029376616484945637 0.5327545382794001 0.014022300570434125 0.3310344827586207 0.03921545312467122 0.3310344827586207 0.039215453124671215 0.3054187192118227 0.03240661565868408 0.22167487684729065 0.029225575892489596 0.27 0.044619604333847394 0.22 0.041633319989322695 0.24036697247706423 0.01832060732096407 0.23119266055045873 0.018075750241633156 0.3022508038585209 0.02608270069539966 0.18006430868167203 0.021823422857744943 0.2692307692307692 0.02248938979365483 0.258974358974359 0.02221110681006166 0.25735294117647056 0.026556519470041503 0.22426470588235295 0.025336848563332365 0.23720136518771331 0.012430399829260854 0.18600682593856654 0.011370940183266735 0.3684210526315789 0.036996580176568775 0.3391812865497076 0.03631053496488905 0.27755102040816326 0.028666857790274648 0.3346938775510204 0.030209235226242304 0.24836601307189543 0.01747948700136476 0.24509803921568626 0.017401816711427657 24.32535921830022 0.8598968917428303 0.38773529982534444 0.006788117545295799 0.3393939393939394 0.03697442205031596 0.28484848484848485 0.03524390844511782 0.2037037037037037 0.022409674547304186 0.23148148148148148 0.023468429832451152 0.24271844660194175 0.04245022486384492 0.14563106796116504 0.0349260647662379 0.25177304964539005 0.025892151156709405 0.25177304964539005 0.025892151156709405 0.32 0.046882617226215034 0.25 0.04351941398892446 0.28703703703703703 0.030851992993257013 0.25 0.029531221160930918 0.4036195286195286 0.010067368960348207 0.4537037037037037 0.010215708295494133 0.2782122905027933 0.014987325439963579 0.2424581005586592 0.01433352205921789 0.24265644955300128 0.015329888940899865 0.25287356321839083 0.015543377313719681 0.34967320261437906 0.0273053080762747 0.29411764705882354 0.026090162504279032 0.2835820895522388 0.03187187537919798 0.3034825870646766 0.03251006816458618 
301989888 0.34 0.04760952285695235 0.25 0.04351941398892446 0.32 0.046882617226215034 0.22 0.0416333199893227 0.27979274611398963 0.032396370467357036 0.22797927461139897 0.030276909945178253 0.3418803418803419 0.03107502852650776 0.2905982905982906 0.029745048572674036 0.6702937976060935 0.010968357083095152 0.6648531011969532 0.011013513128643937 0.738 0.013912208651021349 0.818 0.012207580637662146 0.22321428571428573 0.039523019677025116 0.19642857142857142 0.03770970049347018 0.2052980132450331 0.03297986648473836 0.18543046357615894 0.03173284384294285 0.27848101265822783 0.029178682304842555 0.25316455696202533 0.028304657943035286 0.2222222222222222 0.0359144408419697 0.22962962962962963 0.03633384414073464 0.16363636363636364 0.035434330542986774 0.2727272727272727 0.04265792110940588 0.2857142857142857 0.040406101782088394 0.29365079365079366 0.04073524322147127 0.19444444444444445 0.03309615177059006 0.2222222222222222 0.03476590104304133 0.24509803921568626 0.04280105837364395 0.27450980392156865 0.04440521906179328 0.2543352601156069 0.0332055644308557 0.26011560693641617 0.03345036916788991 0.39669421487603307 0.044658697805310094 0.19008264462809918 0.035817969517092825 0.35 0.047937248544110196 0.3 0.046056618647183814 0.267741935483871 0.025189006660212385 0.23548387096774193 0.02413763242933772 0.3063583815028902 0.024818350129436593 0.2630057803468208 0.023703099525258165 0.2566137566137566 0.022494510767503154 0.2222222222222222 0.02141168439369419 0.29 0.04560480215720684 0.24 0.04292346959909283 0.2883435582822086 0.03559039531617342 0.1411042944785276 0.027351605518389752 0.29 0.04560480215720683 0.4 0.04923659639173309 0.29770992366412213 0.040103589424622034 0.4122137404580153 0.04317171194870254 0.18421052631578946 0.03646758875075566 0.24561403508771928 0.04049339297748142 0.29595827900912647 0.01165851852527705 0.2777053455019557 0.011438741422769573 0.18723404255319148 0.025501588341883583 0.24680851063829787 0.028185441301234116 0.36538461538461536 0.0474473339327792 0.24019607843137256 0.02998373305591361 0.29411764705882354 0.03198001660115071 0.3235294117647059 0.030388353551886845 0.22268907563025211 0.02702543349888238 0.27037037037037037 0.02708037281514566 0.18888888888888888 0.02386531886228531 0.2894736842105263 0.03690677986137283 0.21052631578947367 0.03317672787533157 0.2600896860986547 0.029442495585857476 0.33183856502242154 0.03160295143776679 0.34 0.047609522856952365 0.3 0.046056618647183814 0.28313253012048195 0.03507295431370519 0.3373493975903614 0.03680783690727581 0.19 0.039427724440366234 0.23 0.04229525846816506 0.32075471698113206 0.028727502957880267 0.2490566037735849 0.026616482980501708 0.42592592592592593 0.0478034362693679 0.25925925925925924 0.04236511258094631 0.27 0.04461960433384741 0.29 0.045604802157206845 0.27035330261136714 0.01742069478339314 0.2196620583717358 0.016239109414933946 0.29292929292929293 0.03242497958178815 0.21212121212121213 0.029126522834586832 0.5311760063141279 0.01402514264063952 0.2689655172413793 0.036951833116502325 0.2827586206896552 0.03752833958003337 0.26108374384236455 0.030903796952114482 0.17733990147783252 0.026874337276808345 0.28 0.045126085985421276 0.19 0.03942772444036625 0.24220183486238533 0.01836817630659862 0.23486238532110093 0.018175110510343588 0.2958199356913183 0.025922371788818784 0.24437299035369775 0.024406162094668893 0.2846153846153846 0.022878322799706294 0.2717948717948718 0.022556551010132358 0.2426470588235294 0.026040662474201264 0.19852941176470587 0.024231013370541076 0.2593856655290102 0.012808273573927097 0.21160409556313994 0.011935916358632859 0.30994152046783624 0.035469769593931624 0.28654970760233917 0.03467826685703826 0.33877551020408164 0.03029950656215418 0.3551020408163265 0.030635655150387634 0.2549019607843137 0.017630827375148383 0.238562091503268 0.017242385828779586 11.747040708272898 0.3561669951540959 0.5022317096836794 0.006965908268351023 0.26666666666666666 0.03453131801885415 0.19393939393939394 0.030874145136562097 0.21296296296296297 0.022779719088733396 0.24382716049382716 0.023891879541959614 0.24271844660194175 0.042450224863844935 0.22330097087378642 0.04123553189891431 0.24822695035460993 0.025770015644290382 0.2375886524822695 0.025389512552729906 0.3 0.046056618647183814 0.23 0.042295258468165065 0.2916666666666667 0.03099866630456052 0.2222222222222222 0.028353212866863445 0.44191919191919193 0.010190328123071782 0.507996632996633 0.010258471289841992 0.2737430167597765 0.014912413096372428 0.23575418994413408 0.014196375686290804 0.25287356321839083 0.015543377313719681 0.24904214559386972 0.015464676163395981 0.39215686274509803 0.027956046165424516 0.28431372549019607 0.025829163272757475 0.2885572139303483 0.032038410402133226 0.2835820895522388 0.03187187537919797 
805306368 0.37 0.04852365870939099 0.26 0.04408440022768077 0.31 0.04648231987117316 0.27 0.0446196043338474 0.23316062176165803 0.03051611137147602 0.21761658031088082 0.029778663037752947 0.31196581196581197 0.030351527323344972 0.3418803418803419 0.031075028526507762 0.705114254624592 0.010639030620156987 0.7040261153427638 0.010650414317148112 0.761 0.013493000446937594 0.843 0.011510146979230196 0.26785714285714285 0.04203277291467762 0.20535714285714285 0.038342410214190735 0.23841059602649006 0.03479185572599659 0.1986754966887417 0.032578473844367774 0.25738396624472576 0.028458820991460295 0.24472573839662448 0.027985699387036416 0.18518518518518517 0.0335567721631314 0.22962962962962963 0.03633384414073465 0.2 0.03831305140884603 0.2545454545454545 0.04172343038705383 0.2013888888888889 0.033536474697138406 0.2361111111111111 0.03551446610810826 0.3137254901960784 0.04617034827006718 0.27450980392156865 0.044405219061793275 0.30158730158730157 0.041049472699033945 0.3253968253968254 0.041905964388711366 0.23121387283236994 0.0321473730202947 0.21965317919075145 0.031568093627031744 0.4628099173553719 0.04551711196104218 0.19834710743801653 0.03640118271990945 0.32 0.04688261722621505 0.29 0.04560480215720684 0.25483870967741934 0.024790118459332208 0.22580645161290322 0.023785577884181012 0.3092485549132948 0.024883140570071755 0.22832369942196531 0.022598703804321624 0.2619047619047619 0.022644212615525214 0.25132275132275134 0.022340482339643895 0.32 0.046882617226215034 0.23 0.04229525846816507 0.3006134969325153 0.0360251131880677 0.22699386503067484 0.03291099578615768 0.27 0.04461960433384741 0.34 0.04760952285695236 0.29770992366412213 0.04010358942462203 0.35877862595419846 0.04206739313864908 0.24561403508771928 0.04049339297748142 0.2631578947368421 0.04142439719489361 0.3057366362451108 0.011766973847072914 0.25684485006518903 0.011158455853098834 0.17446808510638298 0.024809442335503955 0.20851063829787234 0.02655698211783872 0.36538461538461536 0.0474473339327792 0.27941176470588236 0.031493281045079556 0.2549019607843137 0.030587591351604246 0.26666666666666666 0.02696242432507382 0.2037037037037037 0.024556172219141262 0.3223684210526316 0.03803510248351585 0.23684210526315788 0.03459777606810537 0.3445378151260504 0.03086868260412163 0.226890756302521 0.02720537153827947 0.30493273542600896 0.030898610882477515 0.34080717488789236 0.0318114974705536 0.27710843373493976 0.034843315926805875 0.3192771084337349 0.0362933532994786 0.34 0.04760952285695236 0.33 0.047258156262526045 0.21 0.04093601807403326 0.22 0.04163331998932269 0.2943396226415094 0.02804918631569525 0.24150943396226415 0.02634148037111837 0.37962962962962965 0.04691521224077742 0.25 0.04186091791394607 0.28 0.045126085985421276 0.28 0.04512608598542127 0.2872503840245776 0.017747701948846593 0.22580645161290322 0.016399713788445076 0.2878787878787879 0.03225883512300992 0.19696969696969696 0.028335609732463355 0.5374901341752171 0.014012928183336585 0.30344827586206896 0.038312260488503336 0.3310344827586207 0.039215453124671215 0.28078817733990147 0.03161856335358609 0.2315270935960591 0.029678333141444455 0.28 0.045126085985421276 0.18 0.038612291966536955 0.21834862385321102 0.01771260052872273 0.21834862385321102 0.017712600528722724 0.24871794871794872 0.021916957709213796 0.2717948717948718 0.022556551010132365 0.2990353697749196 0.026003301117885135 0.2282958199356913 0.023839303311398212 0.2536764705882353 0.026431329870789527 0.22426470588235295 0.02533684856333238 0.2721843003412969 0.013006600406423709 0.2440273037542662 0.012551447627856259 0.4152046783625731 0.03779275945503201 0.3333333333333333 0.036155076303109344 0.27755102040816326 0.028666857790274648 0.2816326530612245 0.02879518557429129 0.2565359477124183 0.01766784161237899 0.24183006535947713 0.017322789207784326 7.785148007753759 0.21022247688903178 0.562196778575587 0.006911872616149982 0.3151515151515151 0.0362773057502241 0.2787878787878788 0.035014387062967806 0.27184466019417475 0.044052680241409216 0.1941747572815534 0.03916667762822586 0.2037037037037037 0.02240967454730418 0.22530864197530864 0.02324620264781975 0.24822695035460993 0.025770015644290392 0.23049645390070922 0.02512373922687241 0.22 0.0416333199893227 0.16 0.03684529491774709 0.30092592592592593 0.031280390843298804 0.25925925925925924 0.02988691054762697 0.5004208754208754 0.010259779886094424 0.5585016835016835 0.010189314382749927 0.24916201117318434 0.014465893829859926 0.24692737430167597 0.014422292204808835 0.2835249042145594 0.016117318166832276 0.2669220945083014 0.015818450894777573 0.38235294117647056 0.027826109307283683 0.27124183006535946 0.025457756696667864 0.31343283582089554 0.03280188205348643 0.31840796019900497 0.03294118479054095 
1207959552 0.35 0.047937248544110196 0.3 0.046056618647183814 0.23 0.04229525846816505 0.27 0.04461960433384741 0.20725388601036268 0.029252823291803644 0.20207253886010362 0.02897908979429673 0.31196581196581197 0.030351527323344944 0.2948717948717949 0.02987257770889117 0.7100108813928183 0.010586899128169326 0.7094668117519043 0.010592765034696536 0.778 0.013148721948877364 0.857 0.011075814808567038 0.19642857142857142 0.03770970049347019 0.30357142857142855 0.04364226155841044 0.24503311258278146 0.03511807571804726 0.24503311258278146 0.03511807571804724 0.28270042194092826 0.029312814153955924 0.2742616033755274 0.029041333510598028 0.22962962962962963 0.036333844140734636 0.3037037037037037 0.039725528847851375 0.19090909090909092 0.03764425585984925 0.3090909090909091 0.044262946482000985 0.20833333333333334 0.03396116205845334 0.2361111111111111 0.03551446610810826 0.3333333333333333 0.04690650298201942 0.2647058823529412 0.043898699568087785 0.3412698412698413 0.04240799327574925 0.373015873015873 0.04325506042017086 0.2774566473988439 0.03414014007044036 0.2947976878612717 0.03476599607516477 0.4628099173553719 0.045517111961042175 0.2231404958677686 0.03800754475228733 0.38 0.048783173121456316 0.29 0.04560480215720684 0.3032258064516129 0.026148685930671746 0.2645161290322581 0.025091892378859275 0.30346820809248554 0.024752411960917205 0.24277456647398843 0.0230836585869842 0.28835978835978837 0.02333065405453588 0.291005291005291 0.023393826500484865 0.33 0.04725815626252604 0.27 0.044619604333847394 0.3006134969325153 0.03602511318806771 0.19631901840490798 0.031207970394709215 0.29 0.04560480215720684 0.31 0.04648231987117316 0.2900763358778626 0.03980066246467766 0.3282442748091603 0.041184385658062976 0.24561403508771928 0.040493392977481425 0.2982456140350877 0.04303684033537316 0.29986962190352023 0.011702660860193986 0.2620599739243807 0.011231552795890394 0.18723404255319148 0.025501588341883583 0.26382978723404255 0.028809989854102967 0.36538461538461536 0.0474473339327792 0.28921568627450983 0.03182231867647553 0.27941176470588236 0.03149328104507957 0.32 0.046882617226215034 0.33 0.04725815626252605 0.24814814814814815 0.0263357394040558 0.17777777777777778 0.02331080126064488 0.3223684210526316 0.03803510248351585 0.23684210526315788 0.03459777606810536 0.35294117647058826 0.031041941304059278 0.2773109243697479 0.029079374539480007 0.23318385650224216 0.028380391147094723 0.28699551569506726 0.030360379710291947 0.2891566265060241 0.03529486801511115 0.3253012048192771 0.03647168523683227 0.19 0.03942772444036625 0.19 0.03942772444036625 0.32075471698113206 0.028727502957880263 0.2679245283018868 0.027257260322494845 0.3888888888888889 0.0471282125742677 0.25 0.04186091791394607 0.27 0.0446196043338474 0.26 0.0440844002276808 0.2964669738863287 0.01791322276038274 0.21812596006144394 0.01619814925841932 0.29797979797979796 0.03258630383836556 0.23232323232323232 0.030088629490217487 0.5627466456195738 0.013941393310695925 0.2620689655172414 0.036646663372252565 0.2896551724137931 0.037800192304380135 0.30049261083743845 0.03225799476233484 0.21674876847290642 0.02899033125251624 0.36 0.04824181513244218 0.28 0.04512608598542129 0.25688073394495414 0.018732492928342465 0.24403669724770644 0.01841528635141641 0.33762057877813506 0.026858825879488547 0.2572347266881029 0.024826171289250888 0.24615384615384617 0.021840866990423088 0.258974358974359 0.022211106810061675 0.25 0.026303648393696036 0.21323529411764705 0.02488097151229427 0.2858361774744027 0.013203196088537369 0.25597269624573377 0.012753013241244523 0.3508771929824561 0.03660298834049163 0.2573099415204678 0.03352799844161865 0.2938775510204082 0.02916273841024977 0.3551020408163265 0.030635655150387634 0.28104575163398693 0.018185218954318086 0.27450980392156865 0.018054027458815198 6.589515925270964 0.17128875352756107 0.6035319231515622 0.006815007030417602 0.2545454545454545 0.03401506715249039 0.23636363636363636 0.033175059300091805 0.20987654320987653 0.022658344085981365 0.25 0.02409347123262133 0.2912621359223301 0.04498676320572921 0.22330097087378642 0.04123553189891431 0.24468085106382978 0.025645553622266726 0.23049645390070922 0.025123739226872405 0.29 0.04560480215720684 0.22 0.04163331998932269 0.35648148148148145 0.032664783315272714 0.2777777777777778 0.030546745264953178 0.5223063973063973 0.010249568404555667 0.5744949494949495 0.010145271182591021 0.27262569832402234 0.014893391735249588 0.27039106145251396 0.014854993938010078 0.37254901960784315 0.027684181883302888 0.30718954248366015 0.026415601914389006 0.2541507024265645 0.015569254692045766 0.2720306513409962 0.01591336744750052 0.27860696517412936 0.031700561834973086 0.263681592039801 0.03115715086935557 
2516582400 0.43 0.04975698519562428 0.35 0.047937248544110196 0.29 0.045604802157206845 0.25 0.04351941398892446 0.23834196891191708 0.030748905363909895 0.20207253886010362 0.02897908979429673 0.32051282051282054 0.03057281131029961 0.2863247863247863 0.02961432369045665 0.7393906420021763 0.010241826155811628 0.7388465723612623 0.010248738649935576 0.806 0.012510816141264354 0.877 0.010391293421849876 0.23214285714285715 0.04007341809755807 0.26785714285714285 0.04203277291467762 0.25165562913907286 0.035433042343899844 0.2582781456953642 0.035737053147634576 0.2869198312236287 0.02944377302259469 0.2742616033755274 0.029041333510598035 0.23703703703703705 0.03673731683969506 0.2222222222222222 0.035914440841969694 0.15454545454545454 0.03462262571262667 0.33636363636363636 0.04525393596302505 0.2698412698412698 0.03970158273235173 0.30158730158730157 0.04104947269903394 0.27450980392156865 0.04440521906179327 0.23529411764705882 0.04220773659171453 0.22916666666666666 0.035146974678623884 0.2569444444444444 0.03653946969442099 0.2832369942196532 0.03435568056047873 0.24277456647398843 0.0326926380614177 0.4628099173553719 0.04551711196104218 0.2396694214876033 0.038968789850704164 0.38 0.048783173121456316 0.3 0.046056618647183814 0.27419354838709675 0.0253781399708852 0.23548387096774193 0.024137632429337714 0.29190751445086704 0.024476994076247323 0.2514450867052023 0.023357365785874037 0.2671957671957672 0.022789673145776564 0.24867724867724866 0.022261817692400158 0.32 0.04688261722621504 0.27 0.04461960433384739 0.26993865030674846 0.03487825168497892 0.18404907975460122 0.03044677768797175 0.25 0.04351941398892446 0.32 0.04688261722621504 0.31297709923664124 0.04066962905677698 0.3282442748091603 0.041184385658062976 0.2543859649122807 0.040969851398436716 0.2631578947368421 0.04142439719489362 0.2985658409387223 0.011688060141794224 0.27249022164276404 0.011371658294311535 0.1829787234042553 0.025276041000449962 0.2765957446808511 0.029241883869628813 0.36538461538461536 0.0474473339327792 0.2696078431372549 0.03114557065948678 0.28431372549019607 0.031660096793998116 0.32 0.046882617226215034 0.34 0.04760952285695236 0.3684210526315789 0.03925523381052932 0.27631578947368424 0.03639057569952924 0.25555555555555554 0.026593939101844065 0.2037037037037037 0.02455617221914125 0.26905829596412556 0.029763779406874975 0.3452914798206278 0.03191100192835794 0.29518072289156627 0.0355092018568963 0.27710843373493976 0.03484331592680587 0.37815126050420167 0.031499305777849054 0.25630252100840334 0.028359620870533953 0.24 0.04292346959909284 0.23 0.042295258468165044 0.33962264150943394 0.029146904747798335 0.24528301886792453 0.02648035717989569 0.4351851851851852 0.04792898170907062 0.28703703703703703 0.043733130409147614 0.33 0.047258156262526045 0.33 0.04725815626252605 0.29493087557603687 0.01788624973410439 0.2227342549923195 0.016320054046165128 0.26262626262626265 0.031353050095330855 0.23232323232323232 0.030088629490217487 0.6124704025256511 0.013692354636016769 0.3586206896551724 0.039966295748767186 0.32413793103448274 0.03900432069185553 0.2955665024630542 0.032104944337514575 0.2019704433497537 0.02824735012218027 0.35 0.0479372485441102 0.21 0.040936018074033256 0.24220183486238533 0.01836817630659862 0.23853211009174313 0.018272575810231863 0.258974358974359 0.022211106810061665 0.24102564102564103 0.02168554666533319 0.2990353697749196 0.02600330111788513 0.24437299035369775 0.024406162094668903 0.2867647058823529 0.027472274473233818 0.2757352941176471 0.027146271936625162 0.32081911262798635 0.013640943091946522 0.2909556313993174 0.013273077865907585 0.3567251461988304 0.03674013002860954 0.2982456140350877 0.03508771929824563 0.31020408163265306 0.029613459872484378 0.39183673469387753 0.031251275910891656 0.2761437908496732 0.018087276935663137 0.2630718954248366 0.017812676542320657 4.944704312082229 0.11729194327345194 0.6524354744808849 0.006634353032737991 0.2606060606060606 0.03427743175816524 0.24242424242424243 0.03346409881055953 0.24074074074074073 0.023788583551658533 0.2839506172839506 0.025089478523765134 0.30097087378640774 0.04541609446503946 0.2621359223300971 0.04354631077260597 0.24113475177304963 0.025518731049537762 0.24822695035460993 0.025770015644290392 0.22 0.0416333199893227 0.15 0.035887028128263686 0.3148148148148148 0.03167468706828978 0.2638888888888889 0.030058202704309846 0.5736531986531986 0.010147858603835146 0.6313131313131313 0.009899640855681034 0.25139664804469275 0.01450897945355399 0.24134078212290502 0.014310999547961459 0.39215686274509803 0.027956046165424513 0.3104575163398693 0.0264930332251459 0.2720306513409962 0.015913367447500517 0.2988505747126437 0.01636925681509313 0.2835820895522388 0.031871875379197966 0.30845771144278605 0.03265819588512697 
11324620800 0.31 0.04648231987117316 0.34 0.047609522856952344 0.27 0.04461960433384741 0.21 0.04093601807403326 0.27461139896373055 0.032210245080411544 0.23316062176165803 0.030516111371476005 0.32051282051282054 0.030572811310299607 0.32905982905982906 0.030782321577688163 0.7698585418933623 0.009820832826839798 0.766050054406964 0.009877236895137444 0.878 0.010354864712936698 0.921 0.008534156773333426 0.25892857142857145 0.041577515398656284 0.30357142857142855 0.04364226155841043 0.23841059602649006 0.03479185572599659 0.23178807947019867 0.034454062719870546 0.2911392405063291 0.02957160106575337 0.25738396624472576 0.028458820991460295 0.26666666666666666 0.038201699145179055 0.2222222222222222 0.035914440841969694 0.23636363636363636 0.040693063197213775 0.38181818181818183 0.04653429807913508 0.2857142857142857 0.040406101782088394 0.3492063492063492 0.042639068927951315 0.22916666666666666 0.035146974678623884 0.2222222222222222 0.03476590104304134 0.3333333333333333 0.04690650298201942 0.29411764705882354 0.045338381959297736 0.26011560693641617 0.03345036916788991 0.2138728323699422 0.03126511206173043 0.45454545454545453 0.04545454545454546 0.23140495867768596 0.03849856098794088 0.35 0.0479372485441102 0.29 0.04560480215720684 0.25806451612903225 0.02489246917246284 0.24838709677419354 0.024580028921481003 0.33236994219653176 0.02536116874968821 0.24855491329479767 0.023267528432100174 0.2962962962962963 0.02351729433596328 0.2777777777777778 0.023068188848261104 0.31 0.04648231987117316 0.23 0.04229525846816508 0.294478527607362 0.03581165790474082 0.22699386503067484 0.03291099578615769 0.25 0.04351941398892446 0.24 0.04292346959909284 0.2900763358778626 0.03980066246467766 0.3969465648854962 0.04291135671009224 0.2543859649122807 0.040969851398436716 0.30701754385964913 0.0433913832257986 0.303129074315515 0.011738669951254289 0.27509778357235987 0.011405443620996939 0.2170212765957447 0.02694748312149623 0.2978723404255319 0.029896145682095462 0.5769230769230769 0.048679937479186836 0.29901960784313725 0.03213325717373616 0.3137254901960784 0.032566854844603886 0.32592592592592595 0.02857834836547307 0.2518518518518518 0.026466117538959916 0.34868421052631576 0.0387813988879761 0.2565789473684211 0.0355418036802569 0.36134453781512604 0.031204691225150006 0.2773109243697479 0.02907937453948001 0.19730941704035873 0.02670985334496796 0.28699551569506726 0.030360379710291943 0.34 0.04760952285695235 0.37 0.04852365870939099 0.3253012048192771 0.03647168523683228 0.37349397590361444 0.037658451171688624 0.26 0.04408440022768077 0.28 0.04512608598542127 0.33962264150943394 0.029146904747798335 0.26037735849056604 0.027008766090708097 0.4351851851851852 0.04792898170907062 0.3333333333333333 0.04557239513497752 0.28 0.04512608598542129 0.27 0.044619604333847394 0.2887864823348694 0.01777590633653922 0.2350230414746544 0.01663116682389096 0.29292929292929293 0.032424979581788166 0.24242424242424243 0.03053289223393203 0.6440410418310971 0.013456740656273955 0.33793103448275863 0.0394170763206489 0.3448275862068966 0.03960933549451207 0.2857142857142857 0.03178529710642751 0.19704433497536947 0.027986724666736212 0.32 0.046882617226215034 0.2 0.040201512610368445 0.26055045871559634 0.018819182034850068 0.26972477064220185 0.019028486711115455 0.3408360128617363 0.026920841260776155 0.26688102893890675 0.025122637608816636 0.2948717948717949 0.02311936275823229 0.2923076923076923 0.023060438380857744 0.29044117647058826 0.02757646862274053 0.2426470588235294 0.02604066247420126 0.37542662116040953 0.014150631435111726 0.3412969283276451 0.01385583128749772 0.39766081871345027 0.0375363895576169 0.3508771929824561 0.03660298834049162 0.2897959183673469 0.029043088683304328 0.37551020408163266 0.031001209039894843 0.2549019607843137 0.017630827375148383 0.26143790849673204 0.017776947157528034 3.919199948028678 0.08360929909396558 0.7046380749078207 0.006355831587333144 0.3090909090909091 0.036085410115739666 0.21212121212121213 0.03192271569548298 0.25 0.02409347123262133 0.24382716049382716 0.023891879541959614 0.33980582524271846 0.046897659372781335 0.30097087378640774 0.045416094465039504 0.25886524822695034 0.026129572527180848 0.24822695035460993 0.02577001564429038 0.3 0.046056618647183814 0.27 0.044619604333847394 0.32407407407407407 0.03191923445686186 0.25 0.029531221160930918 0.6452020202020202 0.009817629113069694 0.696969696969697 0.009430140669278967 0.27262569832402234 0.014893391735249588 0.23798882681564246 0.014242630070574915 0.2681992337164751 0.015842430835269435 0.2784163473818646 0.016028295188992465 0.4019607843137255 0.02807415894760066 0.3235294117647059 0.026787453111906535 0.24378109452736318 0.03036049015401466 0.27860696517412936 0.031700561834973086 


==> appendices/evaluation_data/pythia_deduped.dat <==
size global_step tokens_seen num_shots arc_challenge-acc_norm arc_challenge-acc_norm_stderr arc_challenge-acc arc_challenge-acc_stderr arc_easy-acc_norm arc_easy-acc_norm_stderr arc_easy-acc arc_easy-acc_stderr lambada_openai-ppl lambada_openai-ppl_stderr lambada_openai-acc lambada_openai-acc_stderr logiqa-acc_norm logiqa-acc_norm_stderr logiqa-acc logiqa-acc_stderr piqa-acc_norm piqa-acc_norm_stderr piqa-acc piqa-acc_stderr sciq-acc_norm sciq-acc_norm_stderr sciq-acc sciq-acc_stderr winogrande-acc winogrande-acc_stderr wsc-acc wsc-acc_stderr 
18874368 1 2097152 0 0.24658703071672355 0.01259572626879014 0.21416382252559726 0.011988383205966508 0.2516835016835017 0.008905088235948768 0.2718855218855219 0.009129795867310499 3.6840744512471026e6 360109.5301043941 0.0 0.0 0.24731182795698925 0.016922842446712393 0.22887864823348694 0.01647810727631327 0.5217627856365615 0.011654768618560074 0.5255712731229597 0.011650557844573573 0.216 0.013019735539307789 0.194 0.012510816141264368 0.4988161010260458 0.014052446290529012 0.5961538461538461 0.048346889526540184 
18874368 2 4194304 0 0.24658703071672355 0.01259572626879014 0.21416382252559726 0.011988383205966508 0.2516835016835017 0.008905088235948768 0.2718855218855219 0.009129795867310499 3.683845454852363e6 360073.9628101735 0.0 0.0 0.24731182795698925 0.016922842446712393 0.22887864823348694 0.01647810727631327 0.5212187159956474 0.01165531473228886 0.5239390642002176 0.011652445621079264 0.216 0.013019735539307789 0.194 0.012510816141264368 0.4964483030781373 0.014052131146915853 0.5961538461538461 0.048346889526540184 
18874368 4 8388608 0 0.24573378839590443 0.012581033453730107 0.2150170648464164 0.012005717634133611 0.2521043771043771 0.008910024163218188 0.27230639730639733 0.009134218447652661 3.6817013989686714e6 359796.1392590017 0.0 0.0 0.24731182795698925 0.016922842446712393 0.22887864823348694 0.01647810727631327 0.5217627856365615 0.011654768618560074 0.5255712731229597 0.011650557844573573 0.216 0.013019735539307789 0.193 0.012486268734370101 0.4964483030781373 0.014052131146915853 0.6346153846153846 0.0474473339327792 
18874368 8 16777216 0 0.24573378839590443 0.012581033453730107 0.21160409556313994 0.011935916358632843 0.25462962962962965 0.008939407288589406 0.2668350168350168 0.009075915859267255 3.6459070699725267e6 355219.56024855445 0.0 0.0 0.250384024577573 0.01699284305519004 0.23195084485407066 0.016555252497925898 0.5206746463547334 0.011655846995729706 0.5277475516866159 0.01164784665606225 0.212 0.012931481864938052 0.201 0.012679107214617322 0.49013417521704816 0.014049749833367592 0.6153846153846154 0.0479366886807504 
18874368 16 33554432 0 0.24914675767918087 0.012639407111926433 0.2090443686006826 0.011882746987406457 0.2516835016835017 0.008905088235948768 0.26262626262626265 0.009029861776763754 3.524467250324196e6 339963.1661906022 0.0 0.0 0.250384024577573 0.01699284305519004 0.22427035330261136 0.016360043348265515 0.5217627856365615 0.011654768618560074 0.5261153427638737 0.011649900854263416 0.207 0.012818553557843995 0.203 0.012726073744598278 0.48539857932123126 0.014046492383275834 0.6346153846153846 0.0474473339327792 
18874368 32 67108864 0 0.2440273037542662 0.01255144762785626 0.20477815699658702 0.01179254433851342 0.26430976430976433 0.009048410451863016 0.265993265993266 0.009066789565615692 3.2894957556516603e6 311897.59304712224 0.0 0.0 0.23809523809523808 0.016705867034419633 0.2196620583717358 0.01623910941493393 0.5261153427638737 0.011649900854263415 0.5261153427638737 0.011649900854263418 0.21 0.012886662332274547 0.222 0.013148721948877364 0.4909234411996843 0.01405017009449771 0.6346153846153846 0.0474473339327792 
18874368 64 134217728 0 0.2440273037542662 0.01255144762785626 0.20648464163822525 0.011828865619002316 0.26557239057239057 0.009062210626971844 0.2676767676767677 0.009085000147099353 2.32670333585396e6 207125.30187866095 0.0 0.0 0.24423963133640553 0.016851689430077556 0.21044546850998463 0.01598836948888876 0.5223068552774756 0.011654208652596476 0.5391730141458106 0.011629966056957106 0.213 0.01295371756673724 0.199 0.012631649083099186 0.4956590370955012 0.014051956064076892 0.36538461538461536 0.0474473339327792 
18874368 128 268435456 0 0.24061433447098976 0.012491468532390573 0.19965870307167236 0.01168162575688867 0.27314814814814814 0.009143032718360347 0.2680976430976431 0.0090895265782137 1.5985631585085269e6 126745.50801783572 0.0 0.0 0.22734254992319508 0.016439067675117765 0.20276497695852536 0.015770046635584567 0.5184983677910773 0.01165783758381816 0.5282916213275299 0.011647134172749318 0.224 0.013190830072364466 0.224 0.013190830072364464 0.4972375690607735 0.014052271211616441 0.6346153846153846 0.0474473339327792 
18874368 256 536870912 0 0.23890784982935154 0.012461071376316623 0.20051194539249148 0.011700318050499396 0.28324915824915825 0.009245632200075455 0.27314814814814814 0.009143032718360337 647497.1096747417 46124.24860120258 0.0 0.0 0.23348694316436253 0.016593362460570887 0.2073732718894009 0.015902084913876343 0.5168661588683352 0.011659185184878913 0.5190424374319913 0.011657360703051439 0.235 0.01341472903024712 0.225 0.013211720158614751 0.4940805051302289 0.014051500838485807 0.6346153846153846 0.0474473339327792 
18874368 512 1073741824 0 0.21416382252559726 0.011988383205966489 0.17918088737201365 0.011207045216615676 0.2988215488215488 0.009392656275408728 0.29503367003367004 0.009358110551087425 110350.23520256639 6106.406525638081 0.0 0.0 0.2119815668202765 0.0160309979606194 0.1935483870967742 0.015496272948879395 0.5272034820457019 0.011648545262429023 0.5375408052230686 0.011632896120570519 0.284 0.014267009061031309 0.265 0.013963164754809947 0.500394632991318 0.014052481306049516 0.6346153846153846 0.0474473339327792 
18874368 1000 2097152000 0 0.20648464163822525 0.011828865619002316 0.1757679180887372 0.011122850863120478 0.3063973063973064 0.009459453573398334 0.3106060606060606 0.009495260551195607 3082.299330415885 131.94392945432912 0.05491946438967592 0.0031740197788982087 0.2488479262672811 0.01695798590452558 0.21044546850998463 0.01598836948888875 0.5571273122959739 0.011589430503509099 0.5783460282916213 0.011521722161800267 0.438 0.01569721001969469 0.451 0.015743152379585536 0.5303867403314917 0.014026510839428743 0.36538461538461536 0.0474473339327792 
18874368 3000 6291456000 0 0.2158703071672355 0.01202297536003066 0.18686006825938567 0.011391015649694398 0.3400673400673401 0.009720765494805283 0.36826599326599324 0.009897286209010892 256.5540970158291 11.487261271187554 0.1775664661362313 0.0053240601523867745 0.28417818740399386 0.017690542680190775 0.22119815668202766 0.016279743532401667 0.5848748639825898 0.011496520442659131 0.5892274211099021 0.011478565556775774 0.532 0.015786868759359002 0.601 0.015493193313162906 0.5153906866614049 0.014045826789783666 0.36538461538461536 0.0474473339327792 
18874368 3000 6291456000 5 0.20819112627986347 0.011864866118448069 0.1689419795221843 0.01094979565248503 0.33796296296296297 0.009706080538632863 0.3434343434343434 0.009743817368960017 621.4762984824384 26.39388811007866 0.1063458179701145 0.004294939265454096 0.2857142857142857 0.017719247798458293 0.24270353302611367 0.01681567620647953 0.573449401523395 0.011539267776821105 0.5647442872687704 0.011567608588759418 0.535 0.015780495050030163 0.564 0.015689173023144067 0.4925019731649566 0.014050905521228584 0.36538461538461536 0.0474473339327792 
18874368 13000 27262976000 0 0.2098976109215017 0.011900548748047449 0.1689419795221843 0.010949795652485037 0.36195286195286197 0.009860991466688488 0.4116161616161616 0.01009821864671491 109.95117423247467 4.748876444233404 0.24742868232097806 0.006011888608102745 0.27035330261136714 0.01742069478339314 0.21505376344086022 0.01611524086412917 0.5946681175190425 0.011454816387346776 0.6006528835690969 0.011427006685027255 0.593 0.015543249100255542 0.669 0.014888272588203938 0.4909234411996843 0.014050170094497704 0.36538461538461536 0.0474473339327792 
18874368 13000 27262976000 5 0.2167235494880546 0.012040156713481192 0.17832764505119453 0.011186139406711319 0.3522727272727273 0.009801753933112773 0.37836700336700335 0.009951575683331956 208.44813997589242 8.82893190760498 0.1684455656898894 0.005214194246477933 0.2626728110599078 0.017261598347857544 0.2119815668202765 0.0160309979606194 0.5832426550598476 0.011503015163618312 0.588139281828074 0.011483141106304398 0.598 0.015512467135715084 0.629 0.015283736211823187 0.49329123914759276 0.014051220692330342 0.36538461538461536 0.0474473339327792 
18874368 23000 48234496000 0 0.2158703071672355 0.012022975360030662 0.17832764505119453 0.011186139406711308 0.3686868686868687 0.009899640855681038 0.41624579124579125 0.010114819404500878 91.2754617235284 3.8929436955500822 0.26062487871143025 0.006115788029333531 0.26574500768049153 0.017326040808935694 0.21044546850998463 0.015988369488888748 0.5968443960826986 0.011444908701768744 0.5995647442872688 0.011432194883562317 0.587 0.015577986829936531 0.684 0.014709193056057114 0.5177584846093133 0.01404361959617496 0.36538461538461536 0.0474473339327792 
18874368 23000 48234496000 5 0.21331058020477817 0.011970971742326336 0.17832764505119453 0.011186139406711294 0.3552188552188552 0.009820245899287115 0.38552188552188554 0.009987250004629009 180.24177601615284 7.5526422510096545 0.1787308364059771 0.005337705087256451 0.26881720430107525 0.017389409463712625 0.22580645161290322 0.01639971378844507 0.5957562568008705 0.011449891763007465 0.5984766050054406 0.011437324373397846 0.617 0.015380102325652718 0.661 0.014976758771620345 0.5169692186266772 0.01404439040161298 0.36538461538461536 0.0474473339327792 
18874368 33000 69206016000 0 0.2158703071672355 0.012022975360030665 0.17832764505119453 0.011186139406711306 0.367003367003367 0.009890173658452128 0.40025252525252525 0.010053550119896117 98.08553421953862 4.03150633358861 0.24451775664661363 0.005987967089937301 0.271889400921659 0.017451716009436832 0.22734254992319508 0.016439067675117734 0.5946681175190425 0.011454816387346776 0.5941240478781284 0.011457256809261783 0.615 0.01539519444541081 0.693 0.014593284892852623 0.5067087608524072 0.014051220692330352 0.36538461538461536 0.0474473339327792 
18874368 33000 69206016000 5 0.21160409556313994 0.01193591635863286 0.16723549488054607 0.01090553272460121 0.35984848484848486 0.00984848484848485 0.37626262626262624 0.009940646221513772 177.98902361523986 7.131049041040376 0.172132738210751 0.005259254241062415 0.27342549923195086 0.01748247454768128 0.2411674347158218 0.016779369344911064 0.5914036996735582 0.01146924038724515 0.5875952121871599 0.011485407152743144 0.636 0.015222868840522024 0.677 0.01479492784334864 0.5153906866614049 0.014045826789783665 0.36538461538461536 0.0474473339327792 
18874368 43000 90177536000 0 0.21416382252559726 0.011988383205966482 0.18088737201365188 0.01124857446740703 0.3653198653198653 0.00988057661480693 0.4217171717171717 0.01013325528401231 86.28992769459852 3.575176900703277 0.2569377061905686 0.006087494839873366 0.27342549923195086 0.01748247454768128 0.2073732718894009 0.01590208491387632 0.5848748639825898 0.01149652044265913 0.602829162132753 0.011416453840790267 0.623 0.015333170125779859 0.698 0.014526080235459548 0.4996053670086819 0.014052481306049516 0.36538461538461536 0.0474473339327792 
18874368 43000 90177536000 5 0.22184300341296928 0.012141659068147884 0.18686006825938567 0.011391015649694374 0.3611111111111111 0.009856013425811244 0.38552188552188554 0.009987250004629007 173.14357831693135 7.026366821429785 0.17717834271298272 0.005319493069749277 0.27956989247311825 0.017602909186822453 0.2227342549923195 0.016320054046165107 0.5924918389553863 0.011464490625655495 0.5919477693144722 0.011466872778651261 0.651 0.015080663991563102 0.669 0.01488827258820394 0.5153906866614049 0.014045826789783663 0.36538461538461536 0.0474473339327792 
18874368 53000 111149056000 0 0.22013651877133106 0.01210812488346098 0.18515358361774745 0.011350774438389707 0.3686868686868687 0.009899640855681034 0.406986531986532 0.010080695355466601 97.04494047666356 4.001936196433249 0.246070250339608 0.006000771208158301 0.24731182795698925 0.016922842446712393 0.2073732718894009 0.015902084913876326 0.5963003264417845 0.011447407541749091 0.6082698585418934 0.01138903859772001 0.607 0.015452824654081496 0.703 0.0144568322948011 0.5035516969218626 0.014052131146915848 0.375 0.04770204856076104 
18874368 53000 111149056000 5 0.2175767918088737 0.012057262020972502 0.1825938566552901 0.011289730684564982 0.380050505050505 0.009960175831493114 0.3947811447811448 0.010030038935883574 195.51363735440805 7.772398259805025 0.1672811954201436 0.005199778219540144 0.2780337941628264 0.017573187770282713 0.21044546850998463 0.015988369488888734 0.5897714907508161 0.011476256036359113 0.5935799782372143 0.011459682650123575 0.641 0.015177264224798597 0.684 0.014709193056057114 0.5146014206787688 0.014046492383275837 0.36538461538461536 0.0474473339327792 
18874368 63000 132120576000 0 0.21075085324232082 0.011918271754852197 0.17918088737201365 0.011207045216615667 0.369949494949495 0.009906656266021155 0.4074074074074074 0.010082326627832873 104.67461553745466 4.3821097872501955 0.24199495439549776 0.005966934582826071 0.2642089093701997 0.01729395454974451 0.2119815668202765 0.016030997960619405 0.5903155603917302 0.01147393200718761 0.6006528835690969 0.011427006685027255 0.6 0.01549968516584259 0.694 0.014580006055436969 0.5153906866614049 0.014045826789783673 0.36538461538461536 0.0474473339327792 
18874368 63000 132120576000 5 0.2175767918088737 0.012057262020972502 0.18686006825938567 0.01139101564969438 0.36195286195286197 0.00986099146668849 0.39436026936026936 0.010028176038392993 201.42850251595098 8.233261160674635 0.16514651659227633 0.005173112384340328 0.25499231950844853 0.01709571410527984 0.22119815668202766 0.016279743532401667 0.5865070729053319 0.011489895831821136 0.5859630032644179 0.011492118481417577 0.628 0.015292149942040577 0.664 0.014944140233795027 0.510655090765588 0.014049294536290396 0.36538461538461536 0.0474473339327792 
18874368 73000 153092096000 0 0.2175767918088737 0.012057262020972502 0.1757679180887372 0.011122850863120492 0.3611111111111111 0.009856013425811244 0.39646464646464646 0.010037412763064526 91.01423499054364 3.8535893316029624 0.25654958276732 0.006084483727167682 0.250384024577573 0.016992843055190034 0.17665130568356374 0.014958692964491671 0.5908596300326442 0.011471593460443312 0.5984766050054406 0.011437324373397851 0.587 0.01557798682993653 0.673 0.014842213153411249 0.5019731649565904 0.014052376259225624 0.36538461538461536 0.0474473339327792 
18874368 73000 153092096000 5 0.21245733788395904 0.01195348290658295 0.1825938566552901 0.01128973068456499 0.3686868686868687 0.009899640855681038 0.3867845117845118 0.009993308355370979 198.87965963906356 8.223416336442876 0.17019212109450804 0.005235649623696882 0.25806451612903225 0.017162894755127073 0.2119815668202765 0.016030997960619388 0.5892274211099021 0.011478565556775776 0.5892274211099021 0.011478565556775774 0.639 0.015195720118175124 0.693 0.014593284892852627 0.4909234411996843 0.014050170094497697 0.36538461538461536 0.0474473339327792 
18874368 83000 174063616000 0 0.2167235494880546 0.012040156713481192 0.17064846416382254 0.010993654168413733 0.36447811447811446 0.009875729282482438 0.39814814814814814 0.010044662374653391 139.1540934905612 5.952446653184216 0.2072579080147487 0.005647205438650333 0.2519201228878648 0.017027415657021126 0.22887864823348694 0.01647810727631327 0.5854189336235038 0.011494326682255158 0.5984766050054406 0.011437324373397848 0.565 0.0156850572527172 0.647 0.015120172605483692 0.5043409629044988 0.014051956064076884 0.36538461538461536 0.0474473339327792 
18874368 83000 174063616000 5 0.2150170648464164 0.012005717634133611 0.17918088737201365 0.01120704521661567 0.3686868686868687 0.009899640855681043 0.38762626262626265 0.00999730791444761 322.76012781892297 13.796135715314515 0.13526101300213467 0.004764758686685614 0.2411674347158218 0.016779369344911064 0.21812596006144394 0.016198149258419312 0.5963003264417845 0.011447407541749091 0.5952121871599565 0.011452361375057028 0.565 0.015685057252717197 0.605 0.015466551464829344 0.4980268350434096 0.014052376259225643 0.36538461538461536 0.0474473339327792 
18874368 93000 195035136000 0 0.2150170648464164 0.012005717634133604 0.17747440273037543 0.011165138769643966 0.35185185185185186 0.009799078929868706 0.380050505050505 0.009960175831493117 120.95812959292272 5.1925163817861 0.23035125169803997 0.005866156495536367 0.2764976958525346 0.017543209075825194 0.23195084485407066 0.0165552524979259 0.588139281828074 0.011483141106304393 0.5854189336235038 0.01149432668225517 0.573 0.01564978964446222 0.654 0.015050266127564443 0.510655090765588 0.014049294536290396 0.36538461538461536 0.0474473339327792 
18874368 93000 195035136000 5 0.21331058020477817 0.011970971742326336 0.17235494880546076 0.011037113093461295 0.3627946127946128 0.009865936757013935 0.3918350168350168 0.010016835016834966 281.0328668414099 12.067613986357804 0.15292062875994566 0.0050142636234528516 0.2749615975422427 0.017512971782225214 0.23809523809523808 0.016705867034419633 0.5897714907508161 0.011476256036359113 0.5892274211099021 0.011478565556775774 0.587 0.01557798682993653 0.6 0.015499685165842594 0.5146014206787688 0.014046492383275834 0.36538461538461536 0.0474473339327792 
18874368 103000 216006656000 0 0.20733788395904437 0.011846905782971378 0.17064846416382254 0.010993654168413719 0.3547979797979798 0.009817629113069697 0.38804713804713803 0.009999295905750648 147.7022119277194 6.26381599661072 0.195032020182418 0.005520193928701737 0.271889400921659 0.017451716009436836 0.23348694316436253 0.016593362460570887 0.5870511425462459 0.011487658725079095 0.5821545157780196 0.011507272925335633 0.565 0.0156850572527172 0.619 0.015364734787007436 0.5169692186266772 0.014044390401612978 0.36538461538461536 0.0474473339327792 
18874368 103000 216006656000 5 0.20819112627986347 0.011864866118448064 0.17918088737201365 0.011207045216615665 0.36574074074074076 0.009882988069418827 0.3787878787878788 0.00995373765654204 332.05249151382424 14.075337275560322 0.12614011255579274 0.004625509552260302 0.25960061443932414 0.017196070008180027 0.23809523809523808 0.016705867034419633 0.5892274211099021 0.011478565556775774 0.5826985854189336 0.011505151244333236 0.59 0.015560917136921664 0.6 0.015499685165842594 0.4964483030781373 0.01405213114691586 0.36538461538461536 0.0474473339327792 
18874368 113000 236978176000 0 0.2150170648464164 0.012005717634133608 0.1766211604095563 0.011144042769316492 0.3543771043771044 0.009815004030251748 0.39225589225589225 0.010018744689650043 152.71527645085058 6.526122531148273 0.1895982922569377 0.005461091551125513 0.25499231950844853 0.017095714105279824 0.21044546850998463 0.015988369488888734 0.5859630032644179 0.01149211848141758 0.5963003264417845 0.011447407541749081 0.564 0.015689173023144067 0.615 0.01539519444541081 0.4909234411996843 0.014050170094497697 0.36538461538461536 0.0474473339327792 
18874368 113000 236978176000 5 0.22098976109215018 0.012124929206818258 0.18344709897610922 0.011310170179554543 0.3611111111111111 0.009856013425811242 0.37962962962962965 0.009958037725468561 358.3105839774323 15.30780289122802 0.12439355715117408 0.004597963195318734 0.2780337941628264 0.017573187770282706 0.25806451612903225 0.017162894755127077 0.5919477693144722 0.011466872778651254 0.5963003264417845 0.011447407541749081 0.595 0.015531136990453045 0.608 0.015445859463771298 0.48855564325177586 0.014048804199859325 0.36538461538461536 0.0474473339327792 
18874368 123000 257949696000 0 0.2090443686006826 0.011882746987406453 0.17150170648464164 0.0110154332831855 0.35185185185185186 0.009799078929868706 0.3872053872053872 0.009995312065890345 138.4194391902109 5.935889472415264 0.1851348728895789 0.005411268144244088 0.2780337941628264 0.01757318777028271 0.22734254992319508 0.01643906767511775 0.5750816104461371 0.011533547946654782 0.5810663764961915 0.011511473119995076 0.568 0.015672320237336206 0.617 0.01538010232565271 0.5090765588003157 0.0140501700944977 0.40384615384615385 0.048346889526540184 
18874368 123000 257949696000 5 0.22098976109215018 0.012124929206818258 0.18088737201365188 0.011248574467407036 0.36574074074074076 0.00988298806941883 0.39015151515151514 0.0100091181666674 287.1681324595424 12.300197734871908 0.1280807296720357 0.004655776323581048 0.26574500768049153 0.017326040808935694 0.2350230414746544 0.016631166823890944 0.5767138193688792 0.011527699473614476 0.5805223068552775 0.01151355164940012 0.579 0.015620595475301317 0.579 0.015620595475301315 0.5011838989739542 0.014052446290529015 0.36538461538461536 0.0474473339327792 
18874368 133000 278921216000 0 0.21331058020477817 0.011970971742326334 0.1689419795221843 0.010949795652485031 0.3442760942760943 0.009749495321590813 0.37836700336700335 0.009951575683331954 176.21840637783842 7.499764774781058 0.16010091209004462 0.00510884269551299 0.2749615975422427 0.01751297178222521 0.2196620583717358 0.016239109414933946 0.5767138193688792 0.011527699473614475 0.5919477693144722 0.011466872778651263 0.564 0.015689173023144067 0.604 0.01547331326585941 0.500394632991318 0.014052481306049512 0.4230769230769231 0.04867993747918684 
18874368 133000 278921216000 5 0.2090443686006826 0.011882746987406446 0.18430034129692832 0.011330517933037422 0.36069023569023567 0.009853512108416741 0.3733164983164983 0.009925009142802897 408.8637265443657 17.212175225809517 0.10265864544925286 0.004228522823927195 0.26881720430107525 0.017389409463712625 0.23809523809523808 0.01670586703441963 0.5843307943416758 0.011498699770894794 0.588683351468988 0.011480860577192827 0.586 0.01558354410417751 0.609 0.015438826294681787 0.4925019731649566 0.01405090552122858 0.36538461538461536 0.0474473339327792 
18874368 143000 299892736000 0 0.20392491467576793 0.01177426247870225 0.1621160409556314 0.010770267380798343 0.3627946127946128 0.009865936757013936 0.3846801346801347 0.00998317170700902 138.4502170368589 5.923841839142499 0.19153890937318066 0.005482392687029074 0.2626728110599078 0.017261598347857544 0.2350230414746544 0.016631166823890955 0.5854189336235038 0.01149432668225515 0.5979325353645266 0.011439867127267536 0.552 0.015733516566347833 0.606 0.01545972195749338 0.49171270718232046 0.014050555322824197 0.36538461538461536 0.0474473339327792 
18874368 143000 299892736000 5 0.2030716723549488 0.011755899303705582 0.17747440273037543 0.011165138769643956 0.3552188552188552 0.009820245899287117 0.38341750841750843 0.009976995068264721 304.2720094594158 12.974101238841808 0.1342907044440132 0.004750300561427989 0.25960061443932414 0.01719607000818003 0.250384024577573 0.016992843055190044 0.5908596300326442 0.011471593460443312 0.5816104461371056 0.011509380214588201 0.579 0.015620595475301325 0.598 0.015512467135715077 0.4988161010260458 0.014052446290529024 0.36538461538461536 0.0474473339327792 
84934656 1 2097152 0 0.2619453924914676 0.012849054826858115 0.23293515358361774 0.012352507042617398 0.2601010101010101 0.009001718541079954 0.257996632996633 0.0089779700052034 3.55978705379182e6 343578.12573816424 0.0 0.0 0.22887864823348694 0.016478107276313273 0.2073732718894009 0.015902084913876326 0.5130576713819369 0.011661845375886349 0.5244831338411317 0.011651830225709977 0.209 0.012864077288499339 0.18 0.012155153135511961 0.47355958958168903 0.014032823874407234 0.5576923076923077 0.04893740777700999 
84934656 2 4194304 0 0.2619453924914676 0.012849054826858115 0.23208191126279865 0.012336718284948854 0.26052188552188554 0.009006435890336591 0.257996632996633 0.0089779700052034 3.559679115058189e6 343551.889231218 0.0 0.0 0.22887864823348694 0.016478107276313273 0.2073732718894009 0.015902084913876326 0.5114254624591947 0.011662778026451666 0.5223068552774756 0.01165420865259647 0.209 0.012864077288499339 0.18 0.012155153135511961 0.47434885556432516 0.01403398095610856 0.5576923076923077 0.04893740777700999 
84934656 4 8388608 0 0.2645051194539249 0.012889272949313371 0.23293515358361774 0.012352507042617401 0.2588383838383838 0.008987501845758052 0.25925925925925924 0.008992251535805521 3.5438745355330897e6 341576.23933270556 0.0 0.0 0.23195084485407066 0.0165552524979259 0.21044546850998463 0.01598836948888874 0.5130576713819369 0.011661845375886347 0.5244831338411317 0.011651830225709977 0.208 0.012841374572096925 0.184 0.01225945734093858 0.47671665351223363 0.014037241309573645 0.5865384615384616 0.04852294969729052 
84934656 8 16777216 0 0.2645051194539249 0.012889272949313371 0.23293515358361774 0.012352507042617391 0.26136363636363635 0.009015838366608202 0.2596801346801347 0.008996990428562213 3.4754536202399177e6 333272.197370882 0.0 0.0 0.2350230414746544 0.016631166823890965 0.21351766513056836 0.01607328752968521 0.514145810663765 0.011661154475524836 0.5255712731229597 0.011650557844573578 0.21 0.012886662332274559 0.193 0.012486268734370098 0.48145224940805054 0.014042813708888378 0.4519230769230769 0.049038186969314335 
84934656 16 33554432 0 0.257679180887372 0.012780770562768416 0.2295221843003413 0.012288926760890773 0.2596801346801347 0.008996990428562217 0.2537878787878788 0.008929657065808286 3.376092066473028e6 321055.60545559623 0.0 0.0 0.2411674347158218 0.016779369344911064 0.22427035330261136 0.016360043348265515 0.5223068552774756 0.011654208652596476 0.5206746463547334 0.011655846995729703 0.218 0.013063179040595282 0.192 0.012461592646659986 0.47355958958168903 0.01403282387440723 0.36538461538461536 0.0474473339327792 
84934656 32 67108864 0 0.2593856655290102 0.012808273573927094 0.2235494880546075 0.012174896631202607 0.2622053872053872 0.009025197991724833 0.26304713804713803 0.009034514898865819 3.2374021265372885e6 304437.3287501205 0.0 0.0 0.24270353302611367 0.01681567620647953 0.22119815668202766 0.016279743532401664 0.514145810663765 0.011661154475524835 0.5163220892274211 0.011659606710151782 0.223 0.013169830843425654 0.199 0.012631649083099177 0.47198105761641673 0.014030404213405791 0.6346153846153846 0.0474473339327792 
84934656 64 134217728 0 0.24573378839590443 0.012581033453730106 0.1945392491467577 0.011567709174648728 0.26641414141414144 0.009071357971078678 0.27525252525252525 0.009164888895174741 2.507816651812305e6 225415.60144651186 0.0 0.0 0.22734254992319508 0.01643906767511776 0.21505376344086022 0.01611524086412917 0.5108813928182807 0.011663061261117756 0.5239390642002176 0.011652445621079262 0.228 0.013273740700804478 0.211 0.012909130321042095 0.489344909234412 0.014049294536290393 0.36538461538461536 0.0474473339327792 
84934656 128 268435456 0 0.23293515358361774 0.012352507042617398 0.19027303754266212 0.01147042417922571 0.2689393939393939 0.009098548093009163 0.26304713804713803 0.009034514898865822 1.4682657059848271e6 115610.13496696924 0.0 0.0 0.2196620583717358 0.016239109414933933 0.19969278033794163 0.015680245966420602 0.5108813928182807 0.011663061261117751 0.5239390642002176 0.011652445621079264 0.222 0.013148721948877364 0.216 0.013019735539307799 0.47908445146014206 0.01404018549421294 0.6346153846153846 0.0474473339327792 
84934656 256 536870912 0 0.23890784982935154 0.01246107137631662 0.181740614334471 0.011269198948880236 0.2765151515151515 0.00917788010146828 0.2706228956228956 0.009116466166403828 680624.6171812067 49105.48834865869 0.0 0.0 0.2227342549923195 0.01632005404616513 0.1889400921658986 0.015354364638220777 0.5119695321001088 0.011662480968070064 0.529379760609358 0.011645667565050862 0.228 0.013273740700804476 0.219 0.013084731950262026 0.5019731649565904 0.014052376259225636 0.6442307692307693 0.04717221961050337 
84934656 512 1073741824 0 0.22098976109215018 0.012124929206818258 0.17064846416382254 0.010993654168413735 0.28619528619528617 0.009274470774627728 0.28745791245791247 0.009286682281593416 98957.47395172222 5324.0358464134715 0.0 0.0 0.2073732718894009 0.01590208491387634 0.17357910906298002 0.014855685363879677 0.5321001088139282 0.011641758014820125 0.5337323177366703 0.01163924552241397 0.259 0.01386041525752791 0.246 0.013626065817750643 0.48697711128650356 0.014047718393997667 0.40384615384615385 0.04834688952654019 
84934656 1000 2097152000 0 0.2150170648464164 0.01200571763413361 0.17747440273037543 0.011165138769643956 0.2962962962962963 0.009369711585684308 0.31186868686868685 0.009505823345817656 2752.08005553891 114.1410736005655 0.048321366194449836 0.0029876301578870288 0.23348694316436253 0.016593362460570887 0.20430107526881722 0.015814411436934704 0.5500544069640914 0.011607220837980112 0.5544069640914037 0.01159655408098765 0.425 0.01564032031704011 0.426 0.01564508768811381 0.4909234411996843 0.014050170094497704 0.36538461538461536 0.0474473339327792 
84934656 3000 6291456000 0 0.21928327645051193 0.01209124578761573 0.18003412969283278 0.011227856729050028 0.35269360269360267 0.009804420599378654 0.39941077441077444 0.010050018228742111 133.11216777915192 5.568910800541345 0.22685814088880263 0.005834704296179014 0.26881720430107525 0.01738940946371262 0.22580645161290322 0.016399713788445073 0.6033732317736671 0.011413778810510455 0.5957562568008705 0.011449891763007468 0.555 0.01572330188676094 0.656 0.015029633724408947 0.5027624309392266 0.014052271211616445 0.36538461538461536 0.0474473339327792 
84934656 3000 6291456000 5 0.2158703071672355 0.012022975360030665 0.1825938566552901 0.011289730684564993 0.35648148148148145 0.009828046544504422 0.3792087542087542 0.009955891668865562 288.813084352232 12.0104390970903 0.1441878517368523 0.004894018784777638 0.27956989247311825 0.017602909186822453 0.23963133640552994 0.016742766935101436 0.6071817192600653 0.011394640056759787 0.5908596300326442 0.011471593460443318 0.598 0.015512467135715082 0.633 0.01524937846417175 0.4972375690607735 0.014052271211616438 0.36538461538461536 0.0474473339327792 
84934656 13000 27262976000 0 0.23890784982935154 0.01246107137631662 0.19965870307167236 0.011681625756888681 0.3939393939393939 0.01002630535598183 0.44276094276094274 0.010192333348394469 54.361024133369334 2.02194369873354 0.2856588395109645 0.0062934493900561085 0.2749615975422427 0.01751297178222521 0.2227342549923195 0.01632005404616512 0.6218715995647442 0.011313980666854533 0.6104461371055495 0.011377657455130228 0.649 0.015100563798316403 0.723 0.014158794845306265 0.49171270718232046 0.014050555322824197 0.36538461538461536 0.0474473339327792 
84934656 13000 27262976000 5 0.23464163822525597 0.012383873560768673 0.189419795221843 0.011450705115910769 0.4095117845117845 0.010090368160990059 0.44276094276094274 0.010192333348394473 73.78454667152337 2.800000293028385 0.23365030079565302 0.005895338420148105 0.2565284178187404 0.017129443327887562 0.2304147465437788 0.016516834820590964 0.6294885745375408 0.011267826475447665 0.6131664853101197 0.011363095931902848 0.727 0.014095022868717616 0.748 0.013736254390651148 0.4925019731649566 0.014050905521228587 0.36538461538461536 0.0474473339327792 
84934656 23000 48234496000 0 0.22696245733788395 0.012240491536132872 0.19027303754266212 0.011470424179225695 0.39057239057239057 0.01001105911206423 0.4436026936026936 0.010194308914521152 26.962502208299874 0.9846009812425068 0.38346594216960994 0.006774137504484059 0.2626728110599078 0.017261598347857544 0.18740399385560677 0.015306295182680413 0.6175190424374319 0.011339019654272349 0.6213275299238302 0.01131716340451685 0.682 0.0147340793093119 0.765 0.013414729030247126 0.5138121546961326 0.01404712291644041 0.36538461538461536 0.0474473339327792 
84934656 23000 48234496000 5 0.22098976109215018 0.012124929206818258 0.19283276450511946 0.011529055465663334 0.4246632996632997 0.01014265368748041 0.44991582491582494 0.010208181969301794 50.20438818587098 1.848374275429183 0.2720745196972637 0.006200111064998442 0.2626728110599078 0.017261598347857544 0.23655913978494625 0.016668667667174192 0.6224156692056583 0.011310782787145767 0.6245919477693145 0.01129783958977666 0.779 0.013127502859696251 0.793 0.012818553557843958 0.5114443567482242 0.014048804199859325 0.36538461538461536 0.0474473339327792 
84934656 33000 69206016000 0 0.2235494880546075 0.012174896631202612 0.1885665529010239 0.011430897647675816 0.3947811447811448 0.010030038935883568 0.4385521885521885 0.010182010275471123 32.144897876764176 1.1519256214893556 0.35435668542596543 0.006663903775760185 0.282642089093702 0.017661585370360618 0.20890937019969277 0.015945399396423914 0.6311207834602829 0.011257546676908809 0.6327529923830251 0.011247128539690563 0.669 0.014888272588203941 0.764 0.0134344514024387 0.5035516969218626 0.014052131146915848 0.36538461538461536 0.0474473339327792 
84934656 33000 69206016000 5 0.22610921501706485 0.012224202097063286 0.18686006825938567 0.011391015649694377 0.4271885521885522 0.010150415974210864 0.4452861952861953 0.01019817113787388 45.328234569565545 1.6299631186750627 0.28876382689695324 0.006313793671214648 0.2764976958525346 0.017543209075825184 0.22734254992319508 0.016439067675117755 0.6289445048966268 0.011271222398600525 0.6327529923830251 0.011247128539690562 0.786 0.012975838021968758 0.806 0.01251081614126435 0.5122336227308603 0.014048278820405616 0.36538461538461536 0.0474473339327792 
84934656 43000 90177536000 0 0.2226962457337884 0.012158314774829926 0.2022184300341297 0.011737454431872105 0.40446127946127947 0.010070746648278775 0.4431818181818182 0.01019332483777349 27.815851131734984 0.9897903832868377 0.37531535028138946 0.006745911720926651 0.26574500768049153 0.017326040808935694 0.2119815668202765 0.016030997960619398 0.6213275299238302 0.011317163404516854 0.6300326441784548 0.01126441522341528 0.664 0.014944140233795027 0.76 0.013512312258920852 0.5351223362273086 0.014017773120881587 0.36538461538461536 0.0474473339327792 
84934656 43000 90177536000 5 0.22866894197952217 0.012272853582540799 0.20136518771331058 0.01171892747744427 0.43813131313131315 0.010180937100600071 0.44865319865319864 0.01020554041461288 39.09924525641355 1.3984434861789836 0.31612652823597903 0.006477843064847515 0.25960061443932414 0.017196070008180027 0.23348694316436253 0.016593362460570887 0.6305767138193689 0.011260988628572327 0.6343852013057671 0.011236571679006276 0.788 0.012931481864938033 0.806 0.012510816141264357 0.5217048145224941 0.01403923921648463 0.36538461538461536 0.0474473339327792 
84934656 53000 111149056000 0 0.23122866894197952 0.012320858834772271 0.19539249146757678 0.01158690718995291 0.398989898989899 0.010048240683798778 0.4494949494949495 0.010207308833916054 28.00661669735497 0.9974256404692924 0.3694934989326606 0.006724504027913078 0.26574500768049153 0.017326040808935694 0.20890937019969277 0.015945399396423914 0.6381936887921654 0.011211397313020385 0.6251360174102285 0.011294565805619015 0.648 0.015110404505648673 0.751 0.013681600278702313 0.5177584846093133 0.014043619596174962 0.4230769230769231 0.04867993747918684 
84934656 53000 111149056000 5 0.2363481228668942 0.012414960524301823 0.19880546075085323 0.011662850198175543 0.4335016835016835 0.010168640625454113 0.44991582491582494 0.010208181969301794 40.823274919369496 1.47981675193236 0.31049873859887445 0.006446285341683455 0.27035330261136714 0.017420694783393132 0.23809523809523808 0.016705867034419633 0.6316648531011969 0.011254089354334336 0.6322089227421109 0.011250616646678797 0.801 0.012631649083099187 0.814 0.012310790208412794 0.5082872928176796 0.014050555322824194 0.36538461538461536 0.0474473339327792 
84934656 63000 132120576000 0 0.23720136518771331 0.01243039982926084 0.19965870307167236 0.011681625756888676 0.4031986531986532 0.010065668576794787 0.4444444444444444 0.010196254838691665 27.28346989308282 0.9688253522472592 0.3838540655928585 0.006775431186581985 0.2642089093701997 0.017293954549744514 0.21351766513056836 0.016073287529685214 0.6267682263329706 0.01128465307825489 0.6311207834602829 0.011257546676908807 0.687 0.014671272822977893 0.764 0.013434451402438702 0.5169692186266772 0.014044390401612983 0.5192307692307693 0.049230010729780505 
84934656 63000 132120576000 5 0.23720136518771331 0.01243039982926084 0.20392491467576793 0.011774262478702259 0.43813131313131315 0.010180937100600067 0.45664983164983164 0.010221149650118186 36.50471041768189 1.3184765460848995 0.33184552687754704 0.006560221405202011 0.2534562211981567 0.01706170543978574 0.24423963133640553 0.016851689430077556 0.6262241566920566 0.011287972563201014 0.6311207834602829 0.011257546676908805 0.805 0.012535235623319334 0.821 0.012128730605719097 0.5153906866614049 0.014045826789783665 0.36538461538461536 0.0474473339327792 
84934656 73000 153092096000 0 0.23976109215017063 0.01247630412745395 0.19539249146757678 0.01158690718995291 0.4053030303030303 0.010074093589739177 0.44865319865319864 0.010205540414612883 26.87704583781228 0.9580498814895878 0.3788084610906268 0.006758256551668061 0.26574500768049153 0.017326040808935694 0.2196620583717358 0.016239109414933933 0.6284004352557128 0.011274603006724754 0.6262241566920566 0.011287972563201017 0.677 0.014794927843348642 0.783 0.01304151375727071 0.5059194948697711 0.014051500838485807 0.4326923076923077 0.04881803687006195 
84934656 73000 153092096000 5 0.2354948805460751 0.012399451855004746 0.20563139931740615 0.011810745260742573 0.44107744107744107 0.01018829322104056 0.4621212121212121 0.010230299628864806 37.16775583505789 1.3424086117522451 0.32000776246846496 0.006498966628744502 0.2749615975422427 0.017512971782225214 0.22580645161290322 0.016399713788445087 0.6256800870511425 0.01129127680119499 0.6300326441784548 0.011264415223415281 0.799 0.012679107214617328 0.822 0.012102167676183594 0.5209155485398579 0.014040185494212945 0.36538461538461536 0.0474473339327792 
84934656 83000 174063616000 0 0.24658703071672355 0.01259572626879013 0.19965870307167236 0.011681625756888688 0.41245791245791247 0.010101305447864762 0.4553872053872054 0.010218861787618735 27.297906060013375 0.9508361124845658 0.3702697457791578 0.006727418824564931 0.2672811059907834 0.017357858622410096 0.19815668202764977 0.015634803946788983 0.6284004352557128 0.011274603006724754 0.6284004352557128 0.011274603006724747 0.661 0.014976758771620345 0.762 0.013473586661967227 0.5138121546961326 0.014047122916440412 0.5576923076923077 0.04893740777701 
84934656 83000 174063616000 5 0.22866894197952217 0.012272853582540802 0.20392491467576793 0.011774262478702259 0.4457070707070707 0.010199118183322992 0.4537037037037037 0.010215708295494131 37.112130243197264 1.3040888198753062 0.31535028138948185 0.006473555880726427 0.27956989247311825 0.017602909186822453 0.24270353302611367 0.01681567620647953 0.6218715995647442 0.011313980666854533 0.6300326441784548 0.01126441522341528 0.795 0.012772554096113114 0.817 0.012233587399477825 0.5185477505919495 0.014042813708888378 0.36538461538461536 0.0474473339327792 
84934656 93000 195035136000 0 0.24488054607508533 0.012566273985131358 0.19965870307167236 0.011681625756888686 0.40824915824915825 0.010085566195791259 0.4553872053872054 0.010218861787618737 24.137602367438344 0.8484771948534086 0.3982146322530565 0.006820111764361418 0.2672811059907834 0.017357858622410096 0.21658986175115208 0.016156860583178306 0.6311207834602829 0.011257546676908804 0.6284004352557128 0.011274603006724749 0.668 0.014899597242811482 0.774 0.013232501619085334 0.5193370165745856 0.014041972733712974 0.46153846153846156 0.04912048887947828 
84934656 93000 195035136000 5 0.2380546075085324 0.012445770028026208 0.20136518771331058 0.01171892747744427 0.4444444444444444 0.010196254838691667 0.468013468013468 0.01023876764318572 34.83326379368234 1.252302242275067 0.33281583543566856 0.00656503323065973 0.2872503840245776 0.017747701948846593 0.23809523809523808 0.01670586703441963 0.6191512513601741 0.011329743189016748 0.6284004352557128 0.011274603006724747 0.795 0.012772554096113116 0.815 0.012285191326386691 0.5130228887134964 0.014047718393997667 0.36538461538461536 0.0474473339327792 
84934656 103000 216006656000 0 0.23293515358361774 0.012352507042617394 0.20477815699658702 0.011792544338513396 0.4078282828282828 0.010083950240041203 0.4583333333333333 0.010224097209176601 27.55639089568922 0.9796885016460853 0.3791965845138754 0.0067596051800958195 0.271889400921659 0.017451716009436836 0.22427035330261136 0.01636004334826551 0.6180631120783461 0.011335942557505222 0.6235038084874864 0.011304341550126731 0.659 0.014998131348402702 0.764 0.013434451402438702 0.4996053670086819 0.014052481306049516 0.5096153846153846 0.04925735314273531 
84934656 103000 216006656000 5 0.23464163822525597 0.012383873560768668 0.2022184300341297 0.011737454431872104 0.44991582491582494 0.010208181969301794 0.46380471380471383 0.010232865550346746 37.67813116431198 1.354495495102786 0.3277702309334368 0.0065396679369074005 0.29339477726574503 0.017859032704399504 0.25499231950844853 0.017095714105279824 0.6218715995647442 0.011313980666854533 0.6311207834602829 0.011257546676908807 0.795 0.012772554096113114 0.803 0.012583693787968113 0.5146014206787688 0.014046492383275837 0.36538461538461536 0.0474473339327792 
84934656 113000 236978176000 0 0.2380546075085324 0.012445770028026205 0.1825938566552901 0.011289730684564993 0.4137205387205387 0.010105878530238144 0.4574915824915825 0.010222638127749473 40.283614973818466 1.4915697823522818 0.32660586066369107 0.0065336930212616965 0.2764976958525346 0.017543209075825208 0.22427035330261136 0.01636004334826551 0.6305767138193689 0.011260988628572322 0.6218715995647442 0.011313980666854535 0.685 0.014696631960792506 0.76 0.013512312258920849 0.5232833464877664 0.014037241309573642 0.375 0.04770204856076104 
84934656 113000 236978176000 5 0.22440273037542663 0.012191404938603838 0.19283276450511946 0.01152905546566334 0.43013468013468015 0.010159130445178507 0.4473905723905724 0.010202832385415639 61.952978305867624 2.3282798608849897 0.2683873471764021 0.006173531884910565 0.2764976958525346 0.017543209075825194 0.21658986175115208 0.0161568605831783 0.6191512513601741 0.011329743189016748 0.6322089227421109 0.011250616646678795 0.772 0.013273740700804488 0.794 0.012795613612786564 0.5217048145224941 0.014039239216484626 0.36538461538461536 0.0474473339327792 
84934656 123000 257949696000 0 0.23378839590443687 0.012368225378507137 0.19112627986348124 0.011490055292778587 0.3851010101010101 0.00998521479873725 0.4255050505050505 0.010145271182591033 55.8940917751416 2.2282080435668625 0.30991655346400154 0.006442957470089081 0.271889400921659 0.017451716009436832 0.2073732718894009 0.015902084913876322 0.6099020674646355 0.011380525046581566 0.6109902067464635 0.011374774974447464 0.62 0.015356947477797579 0.713 0.014312087053809961 0.5082872928176796 0.014050555322824189 0.36538461538461536 0.0474473339327792 
84934656 123000 257949696000 5 0.2158703071672355 0.012022975360030663 0.189419795221843 0.011450705115910769 0.4154040404040404 0.010111869494911519 0.44191919191919193 0.010190328123071761 89.58169765986268 3.595009641418629 0.24936929943722103 0.006027631959331143 0.27956989247311825 0.01760290918682245 0.22119815668202766 0.01627974353240164 0.6169749727965179 0.011342081709082843 0.6088139281828074 0.011386215606728705 0.738 0.013912208651021355 0.762 0.01347358666196723 0.5138121546961326 0.014047122916440422 0.36538461538461536 0.0474473339327792 
84934656 133000 278921216000 0 0.2363481228668942 0.012414960524301827 0.19197952218430034 0.01150959890659811 0.3985690235690236 0.010046455400477937 0.44991582491582494 0.010208181969301794 31.227553480802793 1.1716976803767096 0.3516398214632253 0.006652260762918842 0.28110599078341014 0.017632374626460008 0.20890937019969277 0.015945399396423914 0.6131664853101197 0.011363095931902854 0.6305767138193689 0.011260988628572331 0.653 0.015060472031706615 0.727 0.014095022868717602 0.4925019731649566 0.014050905521228577 0.36538461538461536 0.0474473339327792 
84934656 133000 278921216000 5 0.23378839590443687 0.012368225378507139 0.19965870307167236 0.011681625756888676 0.4313973063973064 0.010162752847747501 0.45707070707070707 0.010221897564256038 54.82478389608027 2.0801771783820007 0.2745973219483796 0.006217986843793614 0.2903225806451613 0.01780386214853802 0.22427035330261136 0.01636004334826551 0.6120783460282916 0.01136896530002739 0.6109902067464635 0.01137477497444747 0.77 0.01331455133593594 0.785 0.012997843819031815 0.5027624309392266 0.014052271211616441 0.36538461538461536 0.0474473339327792 
84934656 143000 299892736000 0 0.24146757679180889 0.012506564839739432 0.20051194539249148 0.01170031805049937 0.38846801346801346 0.010001276044485231 0.44023569023569026 0.010186228624515663 32.22177217320121 1.2006989194620143 0.3417426741703862 0.006607840175870058 0.2749615975422427 0.017512971782225214 0.21044546850998463 0.015988369488888744 0.6158868335146899 0.01134816074147914 0.6180631120783461 0.011335942557505231 0.641 0.015177264224798601 0.72 0.014205696104091496 0.4972375690607735 0.014052271211616445 0.36538461538461536 0.0474473339327792 
84934656 143000 299892736000 5 0.2295221843003413 0.012288926760890788 0.20477815699658702 0.011792544338513405 0.4318181818181818 0.010163945352271718 0.45286195286195285 0.010214087372211392 51.99819506964624 1.9752401456394109 0.2683873471764021 0.006173531884910563 0.27035330261136714 0.01742069478339314 0.23655913978494625 0.016668667667174192 0.6175190424374319 0.011339019654272349 0.6202393906420022 0.01132348350471584 0.774 0.01323250161908533 0.792 0.012841374572096918 0.5130228887134964 0.014047718393997674 0.36538461538461536 0.0474473339327792 
301989888 1 2097152 0 0.26791808873720135 0.012942030195136418 0.22610921501706485 0.012224202097063281 0.24663299663299662 0.0088449845819349 0.25126262626262624 0.008900141191221629 3.6170408184620007e6 351257.7472795413 0.0 0.0 0.2534562211981567 0.017061705439785732 0.2304147465437788 0.016516834820590968 0.514145810663765 0.011661154475524835 0.5348204570184983 0.01163750099381585 0.218 0.013063179040595277 0.205 0.012772554096113114 0.5067087608524072 0.014051220692330346 0.6346153846153846 0.0474473339327792 
301989888 2 4194304 0 0.2696245733788396 0.012968040686869164 0.22696245733788395 0.012240491536132866 0.2474747474747475 0.00885511441483471 0.25126262626262624 0.008900141191221629 3.616646004874373e6 351193.08906574105 0.0 0.0 0.25499231950844853 0.017095714105279824 0.2304147465437788 0.016516834820590968 0.514145810663765 0.011661154475524835 0.5348204570184983 0.01163750099381585 0.218 0.013063179040595277 0.206 0.012795613612786555 0.5019731649565904 0.014052376259225629 0.6346153846153846 0.0474473339327792 
301989888 4 8388608 0 0.26535836177474403 0.012902554762313967 0.22866894197952217 0.012272853582540795 0.2474747474747475 0.008855114414834709 0.25757575757575757 0.00897318782021522 3.5970637899308046e6 348295.92027543334 0.0 0.0 0.2488479262672811 0.01695798590452558 0.2304147465437788 0.016516834820590968 0.514689880304679 0.011660788281735494 0.5353645266594124 0.011636607860111548 0.219 0.013084731950262034 0.213 0.012953717566737228 0.5035516969218626 0.014052131146915848 0.6346153846153846 0.0474473339327792 
301989888 8 16777216 0 0.2619453924914676 0.012849054826858115 0.21928327645051193 0.012091245787615704 0.2516835016835017 0.008905088235948775 0.2588383838383838 0.008987501845758047 3.530574778693939e6 339427.1394261813 0.0 0.0 0.25960061443932414 0.01719607000818003 0.22734254992319508 0.01643906767511776 0.5179542981501633 0.011658300623287153 0.5353645266594124 0.011636607860111546 0.214 0.012975838021968769 0.196 0.012559527926707366 0.5043409629044988 0.014051956064076884 0.6346153846153846 0.0474473339327792 
301989888 16 33554432 0 0.2627986348122867 0.012862523175351333 0.2226962457337884 0.012158314774829896 0.25841750841750843 0.0089827413412913 0.25673400673400676 0.008963590834042409 3.61553308192367e6 347493.6910532779 0.0 0.0 0.24270353302611367 0.016815676206479523 0.22119815668202766 0.016279743532401664 0.514689880304679 0.011660788281735493 0.529379760609358 0.011645667565050864 0.226 0.01323250161908534 0.215 0.012997843819031834 0.5146014206787688 0.014046492383275835 0.6346153846153846 0.0474473339327792 
301989888 32 67108864 0 0.25341296928327645 0.012710896778378604 0.2175767918088737 0.012057262020972502 0.2558922558922559 0.008953950243013993 0.2474747474747475 0.008855114414834712 3.4804312684348854e6 329505.87515024695 0.0 0.0 0.2565284178187404 0.017129443327887562 0.22427035330261136 0.01636004334826551 0.514689880304679 0.011660788281735498 0.529923830250272 0.011644913435420153 0.223 0.013169830843425663 0.214 0.012975838021968776 0.494869771112865 0.014051745961790516 0.6346153846153846 0.0474473339327792 
301989888 64 134217728 0 0.25597269624573377 0.012753013241244518 0.2150170648464164 0.012005717634133613 0.25336700336700335 0.00892476542452926 0.24915824915824916 0.008875238553583178 2.959541420820755e6 272820.44855257485 0.0 0.0 0.23348694316436253 0.016593362460570887 0.2073732718894009 0.01590208491387635 0.5070729053318824 0.011664656918145945 0.5184983677910773 0.011657837583818154 0.227 0.013253174964763942 0.195 0.012535235623319319 0.5035516969218626 0.01405213114691586 0.6346153846153846 0.0474473339327792 
301989888 128 268435456 0 0.24061433447098976 0.012491468532390566 0.20819112627986347 0.011864866118448066 0.26262626262626265 0.00902986177676375 0.26430976430976433 0.009048410451863012 1.717828786475749e6 142455.2125391834 0.0 0.0 0.2350230414746544 0.016631166823890976 0.20430107526881722 0.015814411436934715 0.514145810663765 0.011661154475524833 0.5321001088139282 0.011641758014820132 0.232 0.013354937452281569 0.212 0.01293148186493805 0.4996053670086819 0.014052481306049512 0.6346153846153846 0.0474473339327792 
301989888 256 536870912 0 0.23122866894197952 0.012320858834772273 0.18686006825938567 0.011391015649694402 0.2769360269360269 0.009182190173795889 0.26557239057239057 0.009062210626971844 839458.9096408729 61069.02665752647 0.0 0.0 0.21812596006144394 0.016198149258419312 0.19815668202764977 0.01563480394678898 0.5076169749727966 0.011664470424044978 0.5342763873775843 0.011638380213532447 0.228 0.01327374070080448 0.205 0.012772554096113123 0.4988161010260458 0.014052446290529015 0.6346153846153846 0.0474473339327792 
301989888 512 1073741824 0 0.22610921501706485 0.012224202097063284 0.17918088737201365 0.011207045216615672 0.28703703703703703 0.009282621598983078 0.27525252525252525 0.009164888895174741 173705.9272356849 10154.606636862038 0.0 0.0 0.2073732718894009 0.015902084913876333 0.17972350230414746 0.015060031924763254 0.5174102285092492 0.011658749823107691 0.5364526659412405 0.011634779837872285 0.243 0.013569640199177448 0.24 0.013512312258920833 0.5193370165745856 0.014041972733712965 0.625 0.04770204856076104 
301989888 1000 2097152000 0 0.22440273037542663 0.012191404938603838 0.18003412969283278 0.011227856729050028 0.2937710437710438 0.009346423298166729 0.2958754208754209 0.00936585413414006 4493.106307575123 175.49120265132072 0.032214244129633224 0.002459946480253569 0.2565284178187404 0.017129443327887562 0.20430107526881722 0.015814411436934704 0.5418933623503809 0.011624803747232132 0.5484221980413493 0.01161098935881429 0.413 0.01557798682993653 0.408 0.015549205052920675 0.4964483030781373 0.014052131146915864 0.5192307692307693 0.049230010729780505 
301989888 3000 6291456000 0 0.2150170648464164 0.01200571763413361 0.16723549488054607 0.010905532724601204 0.3691077441077441 0.009901987410242749 0.406986531986532 0.010080695355466593 87.68048869859959 3.608051659088898 0.258490199883563 0.0060994764890883795 0.2534562211981567 0.017061705439785736 0.2119815668202765 0.016030997960619388 0.5984766050054406 0.011437324373397843 0.5990206746463548 0.011434766962108312 0.57 0.01566350361015528 0.666 0.014922019523732965 0.48697711128650356 0.014047718393997662 0.36538461538461536 0.0474473339327792 
301989888 3000 6291456000 5 0.20819112627986347 0.011864866118448066 0.17491467576791808 0.011101562501828225 0.38047138047138046 0.009962305992058586 0.4031986531986532 0.01006566857679478 155.7400514358379 6.413590645087935 0.18067145352222005 0.005360260365760432 0.2749615975422427 0.017512971782225207 0.23963133640552994 0.016742766935101433 0.588683351468988 0.011480860577192817 0.5957562568008705 0.01144989176300747 0.635 0.015231776226264909 0.687 0.014671272822977886 0.5067087608524072 0.014051220692330356 0.36538461538461536 0.0474473339327792 
301989888 13000 27262976000 0 0.2295221843003413 0.012288926760890793 0.19368600682593856 0.01154842540997854 0.4132996632996633 0.010104361780747518 0.4743265993265993 0.010246249665591236 23.380040531662555 0.79410726932819 0.39375121288569764 0.006806885831834553 0.2749615975422427 0.01751297178222521 0.21658986175115208 0.016156860583178303 0.6294885745375408 0.011267826475447665 0.6376496191512514 0.011215040215104567 0.678 0.01478291360099666 0.774 0.013232501619085336 0.4956590370955012 0.014051956064076903 0.5576923076923077 0.04893740777701 
301989888 13000 27262976000 5 0.24488054607508533 0.012566273985131354 0.2175767918088737 0.012057262020972508 0.4524410774410774 0.010213265860171404 0.4890572390572391 0.01025732613117286 30.066914128476053 1.0260797966838773 0.33281583543566856 0.006565033230659725 0.2872503840245776 0.017747701948846596 0.22734254992319508 0.01643906767511776 0.6338411316648531 0.011240106070308472 0.6430903155603918 0.011177909079261202 0.821 0.012128730605719115 0.842 0.011539894677559562 0.49171270718232046 0.014050555322824192 0.36538461538461536 0.0474473339327792 
301989888 23000 48234496000 0 0.23208191126279865 0.012336718284948854 0.20477815699658702 0.011792544338513405 0.43686868686868685 0.010177672928157692 0.4831649831649832 0.010253966261288893 16.186455728651705 0.5285685099815592 0.4422666407917718 0.006919384666875829 0.29339477726574503 0.017859032704399497 0.22427035330261136 0.016360043348265504 0.6479869423286181 0.011143148953066081 0.6507072905331882 0.01112328381752508 0.683 0.014721675438880234 0.765 0.013414729030247135 0.49013417521704816 0.014049749833367589 0.40384615384615385 0.048346889526540184 
301989888 23000 48234496000 5 0.24658703071672355 0.012595726268790134 0.22013651877133106 0.01210812488346098 0.48274410774410775 0.010253671674754631 0.49915824915824913 0.010259768981815234 22.808973410811614 0.7555231804911416 0.36522414127692604 0.006708138364946143 0.28110599078341014 0.017632374626460005 0.2411674347158218 0.016779369344911064 0.6621327529923831 0.011035474307853838 0.6626768226332971 0.011031114785059698 0.842 0.01153989467755956 0.854 0.0111717862854965 0.5035516969218626 0.014052131146915853 0.36538461538461536 0.0474473339327792 
301989888 33000 69206016000 0 0.24061433447098976 0.01249146853239057 0.2030716723549488 0.011755899303705582 0.44696969696969696 0.010201914927791673 0.49284511784511786 0.010258733022446362 15.397391503746512 0.4852745515492015 0.4478944304288764 0.0069280492762397745 0.2872503840245776 0.017747701948846593 0.22734254992319508 0.016439067675117748 0.6637649619151251 0.011022346708970242 0.6485310119695321 0.011139207691931193 0.716 0.01426700906103131 0.799 0.01267910721461733 0.5201262825572218 0.014041096664344327 0.5865384615384616 0.04852294969729053 
301989888 33000 69206016000 5 0.2508532423208191 0.01266819862131543 0.21416382252559726 0.011988383205966496 0.5 0.01025978352085154 0.5042087542087542 0.010259420038764079 21.962864719856785 0.6992944758336779 0.3751212885697652 0.006745214939429236 0.2642089093701997 0.01729395454974451 0.22119815668202766 0.01627974353240167 0.6686615886833515 0.010982077458957339 0.6561479869423286 0.011082356277961395 0.848 0.01135891830347529 0.865 0.010811655372416051 0.5074980268350434 0.014050905521228573 0.36538461538461536 0.0474473339327792 
301989888 43000 90177536000 0 0.24146757679180889 0.012506564839739429 0.21245733788395904 0.011953482906582949 0.44402356902356904 0.010195285580783942 0.51010101010101 0.01025768968745836 12.361836538326456 0.3821995122232137 0.4915583155443431 0.006964984766924169 0.2903225806451613 0.01780386214853801 0.21351766513056836 0.01607328752968521 0.6561479869423286 0.011082356277961393 0.6572361262241567 0.011073978007039315 0.713 0.014312087053809963 0.795 0.012772554096113114 0.4996053670086819 0.014052481306049516 0.36538461538461536 0.0474473339327792 
301989888 43000 90177536000 5 0.2568259385665529 0.0127669237941168 0.23037542662116042 0.01230492841874761 0.5042087542087542 0.010259420038764079 0.5180976430976431 0.010253060653479173 16.419993544564868 0.5160118676201979 0.4261595187269552 0.0068895960716536305 0.2626728110599078 0.017261598347857544 0.21812596006144394 0.016198149258419316 0.6659412404787813 0.011004613886336735 0.6556039173014145 0.011086521237125621 0.871 0.010605256784796584 0.874 0.010499249222408046 0.5027624309392266 0.014052271211616438 0.36538461538461536 0.0474473339327792 
301989888 53000 111149056000 0 0.23378839590443687 0.01236822537850714 0.21245733788395904 0.011953482906582949 0.4385521885521885 0.010182010275471122 0.4941077441077441 0.010259071083844206 12.44768268816695 0.3807759294491506 0.48981176013972444 0.006964531366864931 0.29339477726574503 0.017859032704399497 0.22427035330261136 0.01636004334826551 0.6670293797606094 0.01099564882261908 0.6664853101196954 0.011000139592184563 0.701 0.014484778521220475 0.799 0.012679107214617326 0.5146014206787688 0.014046492383275835 0.5 0.04926646390821466 
301989888 53000 111149056000 5 0.2431740614334471 0.012536554144587089 0.22013651877133106 0.012108124883460981 0.5046296296296297 0.010259343705889722 0.523989898989899 0.010247967392742688 17.170626133567353 0.5315789480216372 0.42091985251309916 0.006878300030591898 0.261136712749616 0.017228970682408615 0.23348694316436253 0.016593362460570887 0.6681175190424374 0.010986617776361585 0.6692056583242655 0.010977520584714429 0.85 0.011297239823409288 0.867 0.010743669132397347 0.5311760063141279 0.014025142640639513 0.36538461538461536 0.0474473339327792 
301989888 63000 132120576000 0 0.23976109215017063 0.012476304127453956 0.21075085324232082 0.011918271754852168 0.4436026936026936 0.010194308914521149 0.5042087542087542 0.010259420038764072 12.670147109402828 0.38762142515824627 0.4874830196002329 0.00696379452880795 0.2887864823348694 0.01777590633653923 0.21351766513056836 0.016073287529685207 0.6599564744287268 0.011052749414423543 0.6653971708378672 0.011009071725162507 0.72 0.014205696104091494 0.813 0.01233625482807413 0.5185477505919495 0.014042813708888378 0.6346153846153846 0.0474473339327792 
301989888 63000 132120576000 5 0.24658703071672355 0.012595726268790122 0.21843003412969283 0.012074291605700975 0.5071548821548821 0.01025873302244637 0.5210437710437711 0.010250692602022576 16.759700468319224 0.5205659385112676 0.42848825926644674 0.006894362498866258 0.2626728110599078 0.017261598347857544 0.21658986175115208 0.016156860583178303 0.6648531011969532 0.011013513128643924 0.6648531011969532 0.011013513128643933 0.869 0.010674874844837954 0.879 0.010318210380946095 0.5382794001578532 0.014011242594964115 0.36538461538461536 0.0474473339327792 
301989888 73000 153092096000 0 0.23976109215017063 0.012476304127453956 0.19368600682593856 0.01154842540997854 0.4414983164983165 0.010189314382749932 0.51010101010101 0.010257689687458358 12.216944944313035 0.3752870770223707 0.49660392004657483 0.006965816973095683 0.2857142857142857 0.017719247798458296 0.2227342549923195 0.016320054046165117 0.6626768226332971 0.011031114785059687 0.6594124047878128 0.011057027540404739 0.733 0.013996674851796271 0.809 0.012436787112179487 0.5201262825572218 0.014041096664344332 0.6057692307692307 0.04815154775990711 
301989888 73000 153092096000 5 0.25341296928327645 0.012710896778378606 0.22098976109215018 0.012124929206818258 0.5109427609427609 0.010257326131172867 0.5315656565656566 0.010239317603199504 14.645379964491635 0.45397203403788716 0.4457597516010091 0.006924868480005582 0.26574500768049153 0.017326040808935694 0.2073732718894009 0.015902084913876346 0.6741022850924918 0.010935760218903953 0.6702937976060935 0.010968357083095152 0.877 0.010391293421849876 0.881 0.010244215145336664 0.5406471981057617 0.014005973823825131 0.36538461538461536 0.0474473339327792 
301989888 83000 174063616000 0 0.24146757679180889 0.012506564839739429 0.20563139931740615 0.011810745260742559 0.4553872053872054 0.010218861787618728 0.5138888888888888 0.010255824507190354 10.930943669507528 0.3273620927197275 0.5146516592276343 0.0069629862264550075 0.29339477726574503 0.017859032704399497 0.22887864823348694 0.016478107276313273 0.6686615886833515 0.01098207745895734 0.6697497279651795 0.010972947133006304 0.734 0.01397996564514514 0.815 0.012285191326386693 0.5224940805051302 0.014038257824059881 0.6057692307692307 0.048151547759907105 
301989888 83000 174063616000 5 0.2508532423208191 0.012668198621315433 0.2295221843003413 0.012288926760890781 0.5197811447811448 0.010251751199542738 0.5370370370370371 0.010231597249131053 13.844409267934543 0.41841673396663215 0.45992625654958275 0.006943568216279223 0.2626728110599078 0.017261598347857544 0.2227342549923195 0.01632005404616513 0.6746463547334058 0.010931036623525191 0.6746463547334058 0.010931036623525191 0.885 0.01009340759490463 0.876 0.010427498872343961 0.5382794001578532 0.014011242594964115 0.36538461538461536 0.0474473339327792 
301989888 93000 195035136000 0 0.2551194539249147 0.012739038695202105 0.2090443686006826 0.011882746987406444 0.4574915824915825 0.010222638127749484 0.5256734006734006 0.010246249665591216 10.044514506643619 0.3013019136380439 0.5286241024645837 0.006954553291373016 0.27342549923195086 0.01748247454768128 0.2304147465437788 0.016516834820590968 0.6719260065288357 0.01095448713512423 0.6702937976060935 0.010968357083095152 0.729 0.014062601350986186 0.824 0.012048616898597507 0.5303867403314917 0.014026510839428753 0.625 0.04770204856076104 
301989888 93000 195035136000 5 0.26535836177474403 0.012902554762313967 0.23122866894197952 0.012320858834772285 0.5315656565656566 0.01023931760319951 0.5395622895622896 0.010227616386289006 12.711806546770726 0.38525873221688306 0.4676887250145546 0.006951417220956865 0.26881720430107525 0.01738940946371262 0.20890937019969277 0.015945399396423896 0.6659412404787813 0.011004613886336733 0.6713819368879217 0.010959127105167044 0.873 0.010534798620855762 0.877 0.010391293421849874 0.5422257300710339 0.014002284504422443 0.36538461538461536 0.0474473339327792 
301989888 103000 216006656000 0 0.2525597269624573 0.012696728980207706 0.2022184300341297 0.011737454431872105 0.4562289562289562 0.01022039438372202 0.5214646464646465 0.01025032515945665 10.788794106964195 0.3228606925059465 0.5121288569765186 0.006963927837195676 0.29339477726574503 0.017859032704399504 0.22734254992319508 0.01643906767511774 0.6643090315560392 0.011017938116656308 0.6681175190424374 0.0109866177763616 0.714 0.01429714686251791 0.819 0.012181436179177904 0.5240726124704025 0.014036189665395129 0.47115384615384615 0.04918440626354964 
301989888 103000 216006656000 5 0.25853242320819114 0.012794553754288675 0.22696245733788395 0.01224049153613287 0.5357744107744108 0.010233488709726539 0.5467171717171717 0.01021490151673162 14.261085767289238 0.4334382211177198 0.4484766155637493 0.0069288943583771245 0.24731182795698925 0.01692284244671239 0.19815668202764977 0.01563480394678899 0.6784548422198041 0.010897500107575656 0.6686615886833515 0.010982077458957344 0.874 0.010499249222408035 0.874 0.010499249222408037 0.5374901341752171 0.01401292818333658 0.36538461538461536 0.0474473339327792 
301989888 113000 236978176000 0 0.2551194539249147 0.012739038695202105 0.21245733788395904 0.01195348290658295 0.4553872053872054 0.010218861787618728 0.5252525252525253 0.010246690042583854 11.077558683537289 0.32833199289907045 0.5047545119347953 0.00696566271287639 0.29185867895545314 0.017831570553971925 0.20430107526881722 0.015814411436934694 0.6713819368879217 0.010959127105167044 0.6741022850924918 0.010935760218903932 0.725 0.01412708655649053 0.825 0.012021627157731961 0.5177584846093133 0.014043619596174959 0.625 0.04770204856076104 
301989888 113000 236978176000 5 0.26535836177474403 0.012902554762313967 0.23976109215017063 0.012476304127453939 0.5303030303030303 0.010240923608726539 0.553030303030303 0.010201914927791673 14.711612072249178 0.4437072886236864 0.4438191344847662 0.006921864695286306 0.23809523809523808 0.016705867034419633 0.2119815668202765 0.01603099796061941 0.676822633297062 0.01091197412428213 0.6833514689880305 0.010853160531978483 0.871 0.010605256784796577 0.879 0.010318210380946097 0.5367008681925809 0.01401457845884326 0.36538461538461536 0.0474473339327792 
301989888 123000 257949696000 0 0.2593856655290102 0.012808273573927097 0.20392491467576793 0.011774262478702264 0.45791245791245794 0.010223371342195904 0.5202020202020202 0.01025140562130537 10.791113755131908 0.321438269102321 0.5119347952648943 0.006963992915953921 0.2887864823348694 0.01777590633653923 0.20583717357910905 0.01585842321932389 0.6697497279651795 0.010972947133006294 0.676822633297062 0.010911974124282131 0.752 0.01366318713487765 0.836 0.011715000693181321 0.5335438042620363 0.014020826677598098 0.5673076923076923 0.048818036870061955 
301989888 123000 257949696000 5 0.2568259385665529 0.0127669237941168 0.23122866894197952 0.012320858834772287 0.5286195286195287 0.010242962617927197 0.5462962962962963 0.010215708295494126 13.98194189609244 0.4248161962458481 0.45915000970308556 0.00694269017554384 0.2457757296466974 0.01688741089429696 0.21812596006144394 0.016198149258419316 0.6692056583242655 0.01097752058471444 0.6773667029379761 0.010907166359856611 0.884 0.010131468138756993 0.877 0.010391293421849877 0.5351223362273086 0.014017773120881585 0.36538461538461536 0.0474473339327792 
301989888 133000 278921216000 0 0.2568259385665529 0.0127669237941168 0.2030716723549488 0.011755899303705582 0.44907407407407407 0.010206428316323362 0.5223063973063973 0.010249568404555662 10.139276828566128 0.30184405427268396 0.5315350281389482 0.006952109107344542 0.28417818740399386 0.017690542680190775 0.19969278033794163 0.015680245966420592 0.6741022850924918 0.010935760218903948 0.675734494015234 0.010921539041347992 0.732 0.014013292702729475 0.818 0.012207580637662146 0.5335438042620363 0.014020826677598098 0.40384615384615385 0.04834688952654018 
301989888 133000 278921216000 5 0.257679180887372 0.012780770562768405 0.23293515358361774 0.012352507042617393 0.5307239057239057 0.010240395584815234 0.54503367003367 0.01021808445460259 13.209943230156114 0.4012086848049603 0.4690471569959247 0.006952616937575538 0.2350230414746544 0.016631166823890976 0.2073732718894009 0.015902084913876346 0.6735582154515778 0.010940467046177304 0.6795429815016322 0.01088776607381488 0.883 0.01016928780271333 0.884 0.010131468138757002 0.5272296764009471 0.014031631629827691 0.36538461538461536 0.0474473339327792 
301989888 143000 299892736000 0 0.25341296928327645 0.012710896778378606 0.2022184300341297 0.011737454431872105 0.45707070707070707 0.01022189756425606 0.5168350168350169 0.010253966261288905 10.574119701765504 0.3200973708253127 0.5243547448088492 0.0069577089602958775 0.28110599078341014 0.017632374626460005 0.20890937019969277 0.015945399396423924 0.6741022850924918 0.010935760218903946 0.6746463547334058 0.010931036623525195 0.737 0.013929286594259724 0.826 0.011994493230973421 0.5335438042620363 0.014020826677598092 0.47115384615384615 0.04918440626354964 
301989888 143000 299892736000 5 0.25 0.012653835621466646 0.23037542662116042 0.01230492841874761 0.5290404040404041 0.010242463826395614 0.5387205387205387 0.010228972678389613 14.08100868701067 0.43754762976407763 0.46574810789831167 0.006949613576318101 0.23348694316436253 0.016593362460570887 0.21044546850998463 0.015988369488888765 0.6751904243743199 0.010926296238294043 0.675734494015234 0.010921539041347982 0.873 0.010534798620855759 0.88 0.010281328012747391 0.5359116022099447 0.014016193433958306 0.36538461538461536 0.0474473339327792 
805306368 1 2097152 0 0.26791808873720135 0.012942030195136425 0.2158703071672355 0.012022975360030675 0.25547138047138046 0.008949113551665566 0.2558922558922559 0.00895395024301399 3.55502467491499e6 344645.4406523088 0.0 0.0 0.24423963133640553 0.016851689430077556 0.2119815668202765 0.0160309979606194 0.5114254624591947 0.011662778026451666 0.5266594124047879 0.011649229994347384 0.224 0.013190830072364471 0.22 0.013106173040661768 0.4877663772691397 0.014048278820405624 0.6346153846153846 0.0474473339327792 
805306368 2 4194304 0 0.26706484641638223 0.01292893319649635 0.21416382252559726 0.011988383205966503 0.25462962962962965 0.00893940728858941 0.25462962962962965 0.00893940728858941 3.554286349237894e6 344527.6037839903 0.0 0.0 0.2457757296466974 0.016887410894296944 0.21351766513056836 0.0160732875296852 0.5114254624591947 0.011662778026451666 0.528835690968444 0.01164640780994472 0.223 0.01316983084342565 0.221 0.013127502859696246 0.489344909234412 0.014049294536290403 0.6346153846153846 0.0474473339327792 
805306368 4 8388608 0 0.26706484641638223 0.012928933196496344 0.21245733788395904 0.011953482906582947 0.2537878787878788 0.008929657065808293 0.25715488215488214 0.008968394768971993 3.53554024749782e6 342021.16885893815 0.0 0.0 0.2488479262672811 0.01695798590452558 0.21812596006144394 0.016198149258419312 0.5130576713819369 0.011661845375886343 0.529379760609358 0.011645667565050862 0.221 0.013127502859696225 0.223 0.013169830843425672 0.4909234411996843 0.01405017009449771 0.6346153846153846 0.0474473339327792 
805306368 8 16777216 0 0.25853242320819114 0.012794553754288675 0.21160409556313994 0.011935916358632838 0.26136363636363635 0.009015838366608199 0.2588383838383838 0.008987501845758054 3.437049705327531e6 328205.8754811941 0.0 0.0 0.2411674347158218 0.016779369344911064 0.2227342549923195 0.016320054046165128 0.5179542981501633 0.011658300623287153 0.5261153427638737 0.011649900854263425 0.219 0.01308473195026204 0.228 0.013273740700804481 0.49171270718232046 0.014050555322824194 0.6346153846153846 0.0474473339327792 
805306368 16 33554432 0 0.25426621160409557 0.012724999945157738 0.2158703071672355 0.012022975360030686 0.25757575757575757 0.00897318782021522 0.26136363636363635 0.0090158383666082 3.6704238257376067e6 348416.92066853656 0.0 0.0 0.24423963133640553 0.016851689430077556 0.2196620583717358 0.016239109414933926 0.514689880304679 0.011660788281735494 0.5244831338411317 0.011651830225709977 0.219 0.013084731950262026 0.229 0.013294199326613616 0.48382004735595896 0.0140451261309786 0.6346153846153846 0.0474473339327792 
805306368 32 67108864 0 0.24829351535836178 0.01262491286808977 0.20477815699658702 0.01179254433851342 0.26136363636363635 0.009015838366608202 0.27104377104377103 0.0091209197417606 3.463255893500671e6 323780.210784012 0.0 0.0 0.2411674347158218 0.016779369344911064 0.22887864823348694 0.01647810727631327 0.514689880304679 0.011660788281735493 0.529379760609358 0.011645667565050862 0.219 0.013084731950262034 0.226 0.013232501619085348 0.4846093133385951 0.01404582678978366 0.6346153846153846 0.0474473339327792 
805306368 64 134217728 0 0.2440273037542662 0.012551447627856262 0.20136518771331058 0.011718927477444265 0.26557239057239057 0.009062210626971845 0.265993265993266 0.009066789565615694 2.6118197950162934e6 232593.18278253076 0.0 0.0 0.22427035330261136 0.016360043348265508 0.2073732718894009 0.01590208491387635 0.514145810663765 0.011661154475524836 0.5272034820457019 0.01164854526242902 0.235 0.013414729030247118 0.206 0.012795613612786551 0.4980268350434096 0.014052376259225629 0.6346153846153846 0.0474473339327792 
805306368 128 268435456 0 0.2431740614334471 0.01253655414458709 0.19368600682593856 0.01154842540997854 0.27314814814814814 0.009143032718360353 0.26346801346801346 0.009039157374497717 1.373769146641705e6 105165.8962878619 0.0 0.0 0.22580645161290322 0.016399713788445076 0.2012288786482335 0.0157253258274282 0.5119695321001088 0.011662480968070056 0.5130576713819369 0.011661845375886363 0.228 0.013273740700804481 0.196 0.012559527926707378 0.4909234411996843 0.014050170094497712 0.6346153846153846 0.0474473339327792 
805306368 256 536870912 0 0.2363481228668942 0.012414960524301836 0.20477815699658702 0.011792544338513419 0.2798821548821549 0.009212077524656534 0.27441077441077444 0.009156177122244537 456228.439374229 30499.51024191644 0.0 0.0 0.22119815668202766 0.01627974353240167 0.19201228878648233 0.015449349985900938 0.5206746463547334 0.011655846995729706 0.5261153427638737 0.011649900854263423 0.238 0.01347358666196722 0.221 0.013127502859696232 0.4925019731649566 0.014050905521228571 0.6346153846153846 0.0474473339327792 
805306368 512 1073741824 0 0.22525597269624573 0.012207839995407317 0.18003412969283278 0.011227856729050027 0.29335016835016836 0.00934250833170856 0.28703703703703703 0.009282621598983095 54037.66002131114 2374.178829437156 0.00038812342324859306 0.0002744180684505041 0.24423963133640553 0.016851689430077556 0.18125960061443933 0.01511008617801278 0.5244831338411317 0.011651830225709979 0.5353645266594124 0.011636607860111552 0.281 0.014221154708434944 0.268 0.014013292702729484 0.4696132596685083 0.014026510839428746 0.6346153846153846 0.0474473339327792 
805306368 1000 2097152000 0 0.21331058020477817 0.011970971742326336 0.18088737201365188 0.011248574467407029 0.31607744107744107 0.009540440071928289 0.3228114478114478 0.009593950220366741 1187.5344349919694 53.14505572545134 0.1065398796817388 0.004298389434567298 0.27035330261136714 0.01742069478339314 0.22887864823348694 0.01647810727631328 0.5652883569096845 0.011565943814308857 0.573449401523395 0.011539267776821106 0.442 0.015712507211864207 0.465 0.01578049505003016 0.4940805051302289 0.014051500838485807 0.36538461538461536 0.047447333932779195 
805306368 3000 6291456000 0 0.2226962457337884 0.012158314774829933 0.18515358361774745 0.011350774438389699 0.38552188552188554 0.009987250004629042 0.42424242424242425 0.01014133365495858 43.99687558618097 1.680013598521861 0.31942557733359206 0.006495831168497271 0.25499231950844853 0.017095714105279824 0.19969278033794163 0.015680245966420602 0.6137105549510338 0.011360138833823683 0.6039173014145811 0.011411089031912474 0.588 0.015572363292015098 0.707 0.014399942998441271 0.5114443567482242 0.014048804199859332 0.36538461538461536 0.0474473339327792 
805306368 3000 6291456000 5 0.22013651877133106 0.012108124883460983 0.18088737201365188 0.011248574467407027 0.40235690235690236 0.010062244711011541 0.4208754208754209 0.01013050216406631 80.28733657127945 3.1326219657425085 0.2342324859305259 0.005900436024282866 0.25806451612903225 0.017162894755127077 0.22580645161290322 0.016399713788445063 0.6104461371055495 0.011377657455130233 0.6142546245919478 0.011357166777524042 0.686 0.014683991951087954 0.711 0.014341711358296181 0.4996053670086819 0.014052481306049516 0.36538461538461536 0.0474473339327792 
805306368 13000 27262976000 0 0.24146757679180889 0.012506564839739432 0.20563139931740615 0.011810745260742567 0.4377104377104377 0.010179856486006921 0.4772727272727273 0.010249179090605996 15.891258048136724 0.48921287323339857 0.4368329128662915 0.006910164433406235 0.2672811059907834 0.017357858622410096 0.22427035330261136 0.016360043348265508 0.6566920565832427 0.011078175207348837 0.6583242655059848 0.011065535143841536 0.695 0.014566646394664401 0.801 0.012631649083099187 0.5217048145224941 0.014039239216484633 0.36538461538461536 0.0474473339327792 
805306368 13000 27262976000 5 0.24744027303754265 0.012610352663292673 0.22610921501706485 0.012224202097063281 0.4890572390572391 0.010257326131172872 0.5126262626262627 0.010256511718330589 22.541358241562687 0.718539993194938 0.36561226470017466 0.006709649590864069 0.2457757296466974 0.01688741089429695 0.22580645161290322 0.016399713788445087 0.6610446137105549 0.01104414441971064 0.6719260065288357 0.010954487135124228 0.842 0.011539894677559568 0.864 0.010845350230472988 0.5295974743488555 0.014027843827840088 0.36538461538461536 0.0474473339327792 
805306368 23000 48234496000 0 0.24829351535836178 0.01262491286808977 0.2235494880546075 0.012174896631202612 0.468013468013468 0.010238767643185723 0.5117845117845118 0.010256933475911008 10.838867435244698 0.320289294994926 0.49951484572093924 0.006965974377961553 0.30721966205837176 0.018095292260828223 0.23963133640552994 0.016742766935101423 0.6588683351468988 0.011061289443962714 0.6626768226332971 0.011031114785059706 0.744 0.013807775152234187 0.819 0.012181436179177912 0.5343330702446725 0.014019317531542574 0.38461538461538464 0.0479366886807504 
805306368 23000 48234496000 5 0.2627986348122867 0.012862523175351333 0.23208191126279865 0.012336718284948854 0.5193602693602694 0.01025208949116552 0.539983164983165 0.010226927233491495 13.751279108970632 0.4135174388358535 0.45002910925674366 0.006931101003281441 0.2672811059907834 0.0173578586224101 0.2227342549923195 0.01632005404616513 0.6643090315560392 0.011017938116656304 0.6746463547334058 0.010931036623525195 0.872 0.010570133761108656 0.879 0.010318210380946094 0.5209155485398579 0.014040185494212945 0.36538461538461536 0.0474473339327792 
805306368 33000 69206016000 0 0.25597269624573377 0.01275301324124452 0.2295221843003413 0.01228892676089078 0.4612794612794613 0.010228972678389604 0.5286195286195287 0.010242962617927193 10.420574800805584 0.29491756554076887 0.5037842033766737 0.006965778146015201 0.2964669738863287 0.01791322276038275 0.22580645161290322 0.016399713788445073 0.6800870511425462 0.010882873582092065 0.6811751904243744 0.010873037534333418 0.753 0.013644675781314121 0.834 0.01177211037081219 0.5248618784530387 0.01403510288362775 0.3557692307692308 0.04717221961050337 
805306368 33000 69206016000 5 0.27474402730375425 0.013044617212771227 0.24744027303754265 0.01261035266329267 0.5345117845117845 0.010235314238969385 0.5694444444444444 0.010160345396860075 13.810381751553594 0.3981912340555938 0.4348922957500485 0.006906667423619273 0.25499231950844853 0.01709571410527982 0.23963133640552994 0.016742766935101436 0.6849836779107725 0.010838072746240652 0.6898803046789989 0.010791876566843054 0.893 0.009779910359847165 0.896 0.009658016218524306 0.531965272296764 0.014023739221166382 0.36538461538461536 0.0474473339327792 
805306368 43000 90177536000 0 0.2551194539249147 0.012739038695202105 0.2440273037542662 0.012551447627856259 0.4739057239057239 0.010245801990240043 0.5336700336700336 0.010236494647406476 9.26533264328905 0.2654158767299176 0.5325053366970697 0.006951241609655212 0.2764976958525346 0.017543209075825194 0.23348694316436253 0.016593362460570887 0.6855277475516867 0.010833009065106562 0.6849836779107725 0.010838072746240653 0.781 0.013084731950262026 0.838 0.011657267771304417 0.526440410418311 0.014032823874407217 0.36538461538461536 0.0474473339327792 
805306368 43000 90177536000 5 0.2627986348122867 0.012862523175351335 0.2440273037542662 0.012551447627856253 0.5391414141414141 0.010228298200766128 0.5555555555555556 0.010196254838691677 12.205914798548328 0.35375550452371063 0.4676887250145546 0.0069514172209568644 0.25499231950844853 0.01709571410527983 0.21351766513056836 0.016073287529685214 0.6855277475516867 0.010833009065106564 0.6931447225244831 0.010760295070580364 0.894 0.009739551265785141 0.896 0.009658016218524301 0.5303867403314917 0.014026510839428743 0.36538461538461536 0.0474473339327792 
805306368 53000 111149056000 0 0.25597269624573377 0.01275301324124452 0.2440273037542662 0.012551447627856259 0.47264309764309764 0.010244415164390534 0.5324074074074074 0.0102382103688019 9.24362320705908 0.2600822452875429 0.5352222006598099 0.006948672129793422 0.29493087557603687 0.01788624973410438 0.22887864823348694 0.01647810727631328 0.6931447225244831 0.010760295070580376 0.6860718171926007 0.010827928134189643 0.773 0.01325317496476392 0.843 0.011510146979230192 0.5122336227308603 0.014048278820405612 0.36538461538461536 0.0474473339327792 
805306368 53000 111149056000 5 0.25597269624573377 0.012753013241244523 0.23720136518771331 0.012430399829260834 0.5462962962962963 0.01021570829549411 0.5669191919191919 0.01016747801370178 11.806517203360213 0.33739312166615815 0.4702115272656705 0.006953604103874051 0.2534562211981567 0.01706170543978574 0.2119815668202765 0.016030997960619398 0.6985854189336235 0.010706248242753758 0.6985854189336235 0.01070624824275376 0.909 0.009099549538400241 0.909 0.009099549538400243 0.5256511444356748 0.014033980956108558 0.36538461538461536 0.0474473339327792 
805306368 63000 132120576000 0 0.27047781569965873 0.012980954547659554 0.2431740614334471 0.012536554144587089 0.4962121212121212 0.010259489101351847 0.5454545454545454 0.010217299762709419 9.218202143125733 0.25737796495033977 0.5270716087715893 0.006955759823355587 0.26574500768049153 0.017326040808935694 0.2196620583717358 0.016239109414933933 0.6860718171926007 0.010827928134189646 0.6898803046789989 0.010791876566843049 0.804 0.012559527926707375 0.856 0.011107987548939149 0.5232833464877664 0.014037241309573633 0.36538461538461536 0.0474473339327792 
805306368 63000 132120576000 5 0.26706484641638223 0.01292893319649635 0.2354948805460751 0.012399451855004762 0.5664983164983165 0.010168640625454098 0.5820707070707071 0.010120628211017882 11.646621489998044 0.3313196628602542 0.474480884921405 0.006956898900155676 0.2626728110599078 0.017261598347857544 0.22580645161290322 0.016399713788445087 0.6817192600652884 0.010868093932082224 0.6893362350380848 0.01079707893372768 0.909 0.009099549538400243 0.911 0.009008893392651521 0.5390686661404893 0.014009521680980307 0.36538461538461536 0.0474473339327792 
805306368 73000 153092096000 0 0.2713310580204778 0.012993807727545797 0.23890784982935154 0.012461071376316612 0.4882154882154882 0.010256933475911006 0.547979797979798 0.010212436978834095 8.647673035979933 0.240990078749679 0.5478362119153891 0.006934023831544426 0.2903225806451613 0.017803862148538005 0.2350230414746544 0.01663116682389096 0.6893362350380848 0.01079707893372767 0.690424374319913 0.010786656752183344 0.812 0.012361586015103761 0.86 0.010978183844357798 0.5398579321231255 0.014007765428365163 0.36538461538461536 0.0474473339327792 
805306368 73000 153092096000 5 0.28498293515358364 0.013191348179838795 0.24914675767918087 0.01263940711192644 0.553030303030303 0.010201914927791683 0.5803872053872053 0.01012631584089153 10.996296373986787 0.31155767311330573 0.490199883562973 0.006964639471873754 0.2672811059907834 0.017357858622410093 0.22734254992319508 0.016439067675117755 0.6964091403699674 0.010728079893076368 0.6964091403699674 0.010728079893076361 0.907 0.0091888756349967 0.91 0.00905439020486644 0.5311760063141279 0.01402514264063951 0.36538461538461536 0.0474473339327792 
805306368 83000 174063616000 0 0.27559726962457337 0.013057169655761838 0.2440273037542662 0.012551447627856257 0.5029461279461279 0.010259605416237579 0.5551346801346801 0.010197216690356415 8.881216617258257 0.24467984222374303 0.5410440520085387 0.006942468015741764 0.29339477726574503 0.01785903270439951 0.23195084485407066 0.016555252497925898 0.6958650707290533 0.0107334933357213 0.6882480957562568 0.010807431424873674 0.804 0.01255952792670737 0.853 0.011203415395160336 0.5359116022099447 0.014016193433958308 0.36538461538461536 0.0474473339327792 
805306368 83000 174063616000 5 0.28071672354948807 0.013131238126975583 0.2525597269624573 0.012696728980207706 0.5669191919191919 0.010167478013701797 0.5862794612794613 0.01010587853023813 11.141056615439377 0.3098537135518683 0.4853483407723656 0.006962986226455008 0.27035330261136714 0.017420694783393132 0.23963133640552994 0.016742766935101436 0.6898803046789989 0.010791876566843042 0.6947769314472253 0.01074426704560648 0.912 0.008963053962592081 0.91 0.009054390204866442 0.5453827940015785 0.013994481027065995 0.36538461538461536 0.0474473339327792 
805306368 93000 195035136000 0 0.27474402730375425 0.013044617212771227 0.24658703071672355 0.01259572626879012 0.5058922558922558 0.010259071083844221 0.5635521885521886 0.010176569980111043 7.86337745879974 0.21506794242628274 0.5728701727149234 0.006891601045518702 0.2764976958525346 0.017543209075825194 0.22427035330261136 0.01636004334826551 0.6953210010881393 0.010738889044325161 0.6958650707290533 0.010733493335721326 0.813 0.01233625482807413 0.858 0.011043457699378227 0.5398579321231255 0.014007765428365163 0.36538461538461536 0.0474473339327792 
805306368 93000 195035136000 5 0.2841296928327645 0.013179442447653886 0.25 0.012653835621466646 0.5845959595959596 0.010111869494911512 0.5934343434343434 0.010079056419223534 9.61105635119593 0.26428279242948227 0.5134872889578886 0.006963442876327696 0.2565284178187404 0.01712944332788756 0.21351766513056836 0.0160732875296852 0.7007616974972797 0.010684130673134581 0.6974972796517954 0.010717199698083879 0.917 0.008728527206074792 0.913 0.008916866630745911 0.5580110497237569 0.013957584079108992 0.36538461538461536 0.0474473339327792 
805306368 103000 216006656000 0 0.27047781569965873 0.012980954547659554 0.24146757679180889 0.01250656483973943 0.5143097643097643 0.010255580881603622 0.5631313131313131 0.010177672928157681 7.718746827080679 0.20793881811992715 0.5672423830778187 0.00690269635629391 0.28417818740399386 0.01769054268019077 0.21812596006144394 0.016198149258419312 0.7040261153427638 0.010650414317148122 0.6974972796517954 0.010717199698083877 0.818 0.01220758063766216 0.851 0.01126614068463217 0.5351223362273086 0.014017773120881587 0.36538461538461536 0.0474473339327792 
805306368 103000 216006656000 5 0.29266211604095566 0.013295916103619425 0.25597269624573377 0.012753013241244527 0.5812289562289562 0.010123487160167819 0.5989057239057239 0.010057051106534367 9.309858173310026 0.2532610087531692 0.5158160294973801 0.006962491751098064 0.250384024577573 0.016992843055190027 0.21351766513056836 0.0160732875296852 0.7089227421109902 0.010598612490942618 0.704570184983678 0.010644731559342464 0.921 0.008534156773333442 0.911 0.009008893392651523 0.5335438042620363 0.014020826677598098 0.36538461538461536 0.0474473339327792 
805306368 113000 236978176000 0 0.26621160409556316 0.012915774781523209 0.25170648464163825 0.012682496334042961 0.5147306397306397 0.01025532997756211 0.5711279461279462 0.010155440652900154 7.627650531478487 0.2012885024316831 0.5744226664079177 0.0068883800731360375 0.27342549923195086 0.01748247454768128 0.19969278033794163 0.015680245966420592 0.6947769314472253 0.01074426704560648 0.6926006528835691 0.01076560250693907 0.826 0.011994493230973428 0.865 0.01081165537241605 0.5398579321231255 0.01400776542836516 0.36538461538461536 0.0474473339327792 
805306368 113000 236978176000 5 0.2883959044368601 0.013238394422428178 0.2593856655290102 0.012808273573927106 0.5946969696969697 0.010074093589739206 0.5976430976430976 0.010062244711011518 9.424095437901014 0.2500953782497582 0.5189210168833689 0.006960988162299333 0.2457757296466974 0.01688741089429696 0.22580645161290322 0.016399713788445083 0.705658324265506 0.01063331147034751 0.7007616974972797 0.010684130673134581 0.923 0.008434580140240655 0.915 0.008823426366942312 0.5374901341752171 0.014012928183336573 0.36538461538461536 0.0474473339327792 
805306368 123000 257949696000 0 0.2781569965870307 0.013094469919538809 0.25 0.012653835621466646 0.5189393939393939 0.0102524204968945 0.5757575757575758 0.010141333654958548 7.410291491353965 0.19474842135940296 0.5755870366776635 0.006885918770006382 0.28110599078341014 0.017632374626460005 0.2196620583717358 0.01623910941493394 0.7029379760609358 0.010661725404814781 0.7002176278563657 0.010689686967138089 0.827 0.011967214137559948 0.859 0.011010914595992443 0.5398579321231255 0.01400776542836516 0.36538461538461536 0.0474473339327792 
805306368 123000 257949696000 5 0.295221843003413 0.013329750293382316 0.2636518771331058 0.012875929151297044 0.5904882154882155 0.010090368160990064 0.6094276094276094 0.01001105911206424 9.122753755596108 0.24167890942146536 0.5195032020182418 0.006960676273955525 0.2488479262672811 0.01695798590452559 0.22427035330261136 0.0163600433482655 0.705658324265506 0.010633311470347514 0.7007616974972797 0.01068413067313458 0.924 0.008384169266796394 0.914 0.008870325962594766 0.5248618784530387 0.01403510288362775 0.36538461538461536 0.0474473339327792 
805306368 133000 278921216000 0 0.2721843003412969 0.013006600406423709 0.2568259385665529 0.0127669237941168 0.5147306397306397 0.010255329977562108 0.5765993265993266 0.010138671005289038 7.4557087786924106 0.19678291904135548 0.577915777217155 0.006880878791735307 0.2749615975422427 0.01751297178222522 0.20890937019969277 0.015945399396423914 0.70620239390642 0.010627574080514813 0.704570184983678 0.010644731559342462 0.826 0.011994493230973425 0.865 0.010811655372416051 0.5288082083662194 0.014029141615909619 0.36538461538461536 0.0474473339327792 
805306368 133000 278921216000 5 0.2935153583617747 0.013307250444941111 0.25853242320819114 0.012794553754288694 0.5921717171717171 0.010083950240041224 0.6056397306397306 0.010028176038393 8.956412174037238 0.23822903049624986 0.5247428682320978 0.00695744315329245 0.24731182795698925 0.0169228424467124 0.22887864823348694 0.016478107276313266 0.7078346028291621 0.010610252174513668 0.6996735582154516 0.010695225308183138 0.923 0.008434580140240656 0.918 0.008680515615523725 0.5398579321231255 0.014007765428365163 0.36538461538461536 0.0474473339327792 
805306368 143000 299892736000 0 0.26535836177474403 0.012902554762313966 0.24488054607508533 0.012566273985131358 0.5206228956228957 0.010251052755716129 0.5845959595959596 0.010111869494911517 7.4091955983268125 0.19551906943684513 0.5804385794682709 0.00687524187791805 0.282642089093702 0.017661585370360618 0.2119815668202765 0.016030997960619388 0.7013057671381937 0.01067855639814923 0.7002176278563657 0.010689686967138089 0.836 0.011715000693181331 0.87 0.010640169792499344 0.5288082083662194 0.014029141615909617 0.36538461538461536 0.0474473339327792 
805306368 143000 299892736000 5 0.2935153583617747 0.013307250444941108 0.26023890784982934 0.012821930225112577 0.6022727272727273 0.010042861602178058 0.6014309764309764 0.010046455400477943 8.948030887503405 0.23720347066899117 0.5282359790413351 0.006954861250178412 0.2350230414746544 0.016631166823890983 0.22580645161290322 0.016399713788445087 0.7078346028291621 0.010610252174513668 0.7040261153427638 0.010650414317148115 0.92 0.008583336977753653 0.916 0.008776162089491129 0.5398579321231255 0.014007765428365165 0.36538461538461536 0.0474473339327792 
1207959552 1 2097152 0 0.26706484641638223 0.01292893319649634 0.23122866894197952 0.012320858834772295 0.26136363636363635 0.009015838366608197 0.25757575757575757 0.008973187820215214 3.594272663948744e6 348190.6118994916 0.0 0.0 0.25806451612903225 0.017162894755127066 0.2304147465437788 0.016516834820590968 0.5065288356909684 0.01166482959521097 0.5223068552774756 0.011654208652596471 0.221 0.013127502859696242 0.233 0.013374972519220056 0.48382004735595896 0.0140451261309786 0.5288461538461539 0.04918440626354964 
1207959552 2 4194304 0 0.26706484641638223 0.01292893319649634 0.23293515358361774 0.012352507042617384 0.26136363636363635 0.009015838366608199 0.25715488215488214 0.008968394768971984 3.593177521043519e6 348036.63535657985 0.0 0.0 0.2565284178187404 0.017129443327887562 0.2304147465437788 0.016516834820590968 0.5087051142546246 0.011664055982032838 0.5255712731229597 0.011650557844573578 0.221 0.013127502859696242 0.233 0.013374972519220056 0.48539857932123126 0.014046492383275837 0.5384615384615384 0.04912048887947828 
1207959552 4 8388608 0 0.26621160409556316 0.01291577478152322 0.22610921501706485 0.012224202097063297 0.2596801346801347 0.008996990428562217 0.2563131313131313 0.008958775997918366 3.5487887642125427e6 341913.68193298666 0.0 0.0 0.25806451612903225 0.01716289475512707 0.2304147465437788 0.016516834820590968 0.5125136017410229 0.011662170084916896 0.5206746463547334 0.011655846995729703 0.219 0.013084731950262024 0.219 0.01308473195026202 0.49013417521704816 0.014049749833367589 0.5769230769230769 0.04867993747918684 
1207959552 8 16777216 0 0.26791808873720135 0.012942030195136428 0.21843003412969283 0.012074291605700957 0.25715488215488214 0.008968394768971991 0.2617845117845118 0.00902052352721017 3.5458576878853366e6 337183.85270785476 0.0 0.0 0.2519201228878648 0.017027415657021122 0.2227342549923195 0.016320054046165128 0.5212187159956474 0.01165531473228886 0.5272034820457019 0.011648545262429023 0.225 0.013211720158614753 0.225 0.013211720158614753 0.494869771112865 0.014051745961790513 0.6346153846153846 0.0474473339327792 
1207959552 16 33554432 0 0.24573378839590443 0.012581033453730104 0.21075085324232082 0.011918271754852156 0.25547138047138046 0.008949113551665567 0.25757575757575757 0.00897318782021522 3.7500641328848046e6 354217.0382368325 0.0 0.0 0.23963133640552994 0.016742766935101436 0.21505376344086022 0.01611524086412917 0.529379760609358 0.011645667565050869 0.5527747551686616 0.011600659443292926 0.219 0.013084731950262033 0.209 0.012864077288499328 0.49171270718232046 0.014050555322824192 0.6346153846153846 0.0474473339327792 
1207959552 32 67108864 0 0.24914675767918087 0.01263940711192643 0.20819112627986347 0.011864866118448066 0.2563131313131313 0.008958775997918363 0.25715488215488214 0.008968394768971993 3.4578152299334705e6 322837.33516767 0.0 0.0 0.23809523809523808 0.01670586703441963 0.2196620583717358 0.01623910941493393 0.5315560391730142 0.01164256771087896 0.5424374319912949 0.011623729421518134 0.214 0.012975838021968772 0.192 0.012461592646659986 0.4940805051302289 0.014051500838485807 0.6346153846153846 0.0474473339327792 
1207959552 64 134217728 0 0.2440273037542662 0.01255144762785626 0.20733788395904437 0.011846905782971331 0.2638888888888889 0.009043789220055139 0.26851851851851855 0.009094042554994854 2.740790924758478e6 247345.95564179317 0.0 0.0 0.2227342549923195 0.01632005404616513 0.20890937019969277 0.0159453993964239 0.5217627856365615 0.01165476861856007 0.5337323177366703 0.01163924552241397 0.224 0.013190830072364466 0.194 0.012510816141264376 0.5074980268350434 0.01405090552122858 0.6346153846153846 0.0474473339327792 
1207959552 128 268435456 0 0.24061433447098976 0.01249146853239057 0.1962457337883959 0.01160601988141629 0.2777777777777778 0.009190779909649916 0.2727272727272727 0.00913863072636423 1.5357018215566503e6 123178.79310233278 0.0 0.0 0.2304147465437788 0.016516834820590964 0.2012288786482335 0.0157253258274282 0.5184983677910773 0.011657837583818166 0.5233949945593036 0.011653047155927788 0.227 0.013253174964763921 0.194 0.012510816141264359 0.505130228887135 0.014051745961790516 0.6346153846153846 0.0474473339327792 
1207959552 256 536870912 0 0.23122866894197952 0.012320858834772271 0.1945392491467577 0.011567709174648728 0.2769360269360269 0.009182190173795889 0.2727272727272727 0.00913863072636423 553072.1496422013 37645.2166057759 0.0 0.0 0.2227342549923195 0.01632005404616512 0.19201228878648233 0.015449349985900938 0.5174102285092492 0.011658749823107691 0.5206746463547334 0.011655846995729703 0.237 0.013454070462577947 0.208 0.012841374572096928 0.505130228887135 0.014051745961790516 0.6346153846153846 0.0474473339327792 
1207959552 512 1073741824 0 0.22866894197952217 0.0122728535825408 0.18515358361774745 0.011350774438389697 0.28619528619528617 0.00927447077462773 0.2824074074074074 0.009237303403479322 128205.5039089844 7141.045787021784 0.0 0.0 0.22119815668202766 0.01627974353240167 0.17511520737327188 0.014907399892974585 0.5255712731229597 0.011650557844573575 0.5413492927094669 0.011625864113315815 0.251 0.013718133516888928 0.243 0.013569640199177448 0.500394632991318 0.014052481306049516 0.6346153846153846 0.0474473339327792 
1207959552 1000 2097152000 0 0.22013651877133106 0.01210812488346098 0.17832764505119453 0.011186139406711289 0.29924242424242425 0.009396447162309824 0.31691919191919193 0.009547254611446376 1733.1428506547982 75.03785684162278 0.07607219095672424 0.0036935506133660167 0.27035330261136714 0.017420694783393142 0.21351766513056836 0.016073287529685214 0.5495103373231773 0.011608491028638196 0.5642002176278563 0.011569259195486615 0.421 0.015620595475301317 0.441 0.015708779894242672 0.510655090765588 0.014049294536290396 0.4230769230769231 0.04867993747918684 
1207959552 3000 6291456000 0 0.21928327645051193 0.012091245787615732 0.19027303754266212 0.011470424179225693 0.3998316498316498 0.010051788039412935 0.43392255892255893 0.010169795770462104 41.211470198036885 1.5510952991897682 0.3300989714729284 0.006551480922052882 0.2903225806451613 0.017803862148538012 0.2196620583717358 0.01623910941493394 0.6109902067464635 0.01137477497444746 0.6142546245919478 0.011357166777524042 0.607 0.015452824654081496 0.692 0.014606483127342763 0.5288082083662194 0.014029141615909612 0.36538461538461536 0.0474473339327792 
1207959552 3000 6291456000 5 0.22696245733788395 0.012240491536132868 0.1945392491467577 0.01156770917464873 0.4234006734006734 0.010138671005289058 0.4377104377104377 0.010179856486006935 65.85635623942879 2.4936292408508445 0.2542208422278284 0.006066284446719131 0.29339477726574503 0.017859032704399504 0.24270353302611367 0.016815676206479533 0.6207834602829162 0.011320331012905083 0.6153427638737758 0.01135117774320559 0.706 0.014414290540008215 0.737 0.013929286594259715 0.5288082083662194 0.014029141615909615 0.36538461538461536 0.0474473339327792 
1207959552 13000 27262976000 0 0.24658703071672355 0.012595726268790127 0.21843003412969283 0.012074291605700976 0.460016835016835 0.010226927233491508 0.5176767676767676 0.010253369805698983 13.267052697493279 0.4046258095071834 0.46652435474480886 0.0069503477109097486 0.28417818740399386 0.01769054268019077 0.22427035330261136 0.016360043348265504 0.6686615886833515 0.010982077458957344 0.6697497279651795 0.010972947133006311 0.751 0.013681600278702301 0.832 0.011828605831454264 0.5185477505919495 0.014042813708888378 0.36538461538461536 0.0474473339327792 
1207959552 13000 27262976000 5 0.27559726962457337 0.01305716965576184 0.23208191126279865 0.012336718284948854 0.5324074074074074 0.010238210368801896 0.5353535353535354 0.010234104543411435 15.278038399500026 0.4617191685294096 0.42499514845720937 0.006887154307658442 0.27035330261136714 0.017420694783393132 0.2626728110599078 0.017261598347857544 0.6594124047878128 0.011057027540404739 0.6686615886833515 0.010982077458957353 0.864 0.010845350230472988 0.879 0.010318210380946094 0.5232833464877664 0.014037241309573636 0.36538461538461536 0.0474473339327792 
1207959552 23000 48234496000 0 0.2568259385665529 0.012766923794116796 0.21928327645051193 0.01209124578761573 0.4793771043771044 0.010251052755716101 0.5357744107744108 0.010233488709726544 9.679533738174445 0.27716559088013615 0.526877547059965 0.006955905896212721 0.27956989247311825 0.017602909186822453 0.19508448540706605 0.015542820700371069 0.6871599564744287 0.010817714425701095 0.6849836779107725 0.010838072746240653 0.745 0.013790038620872825 0.836 0.011715000693181331 0.5224940805051302 0.014038257824059881 0.36538461538461536 0.0474473339327792 
1207959552 23000 48234496000 5 0.2764505119453925 0.013069662474252427 0.23976109215017063 0.012476304127453946 0.5538720538720538 0.01020005782876501 0.5715488215488216 0.010154195733990961 11.776037013092628 0.3362109257411076 0.47622744032602365 0.006958099772705385 0.27342549923195086 0.01748247454768128 0.2304147465437788 0.016516834820590964 0.6822633297062024 0.01086313324656929 0.6784548422198041 0.010897500107575646 0.898 0.00957536880165389 0.897 0.009616833339695787 0.5272296764009471 0.014031631629827698 0.36538461538461536 0.0474473339327792 
1207959552 33000 69206016000 0 0.26535836177474403 0.012902554762313966 0.24658703071672355 0.012595726268790122 0.5054713804713805 0.010259169228615046 0.5681818181818182 0.01016394535227172 8.123871415568159 0.22439614516698606 0.5596739763244711 0.006916188259769213 0.28110599078341014 0.017632374626460005 0.21044546850998463 0.015988369488888758 0.7034820457018498 0.010656078922661136 0.705658324265506 0.010633311470347497 0.794 0.012795613612786558 0.868 0.010709373963528017 0.5422257300710339 0.014002284504422442 0.36538461538461536 0.0474473339327792 
1207959552 33000 69206016000 5 0.28754266211604096 0.013226719056266129 0.2568259385665529 0.0127669237941168 0.5736531986531986 0.010147858603835137 0.5879629629629629 0.010099765857562755 9.786123342725451 0.2705127857519321 0.5092179313021541 0.006964793754756426 0.23655913978494625 0.016668667667174192 0.22119815668202766 0.016279743532401674 0.691512513601741 0.010776164678037159 0.6969532100108814 0.010722648689531523 0.919 0.008632121032139973 0.924 0.008384169266796405 0.5438042620363063 0.013998453610924328 0.36538461538461536 0.0474473339327792 
1207959552 43000 90177536000 0 0.28071672354948807 0.013131238126975584 0.24488054607508533 0.012566273985131356 0.5058922558922558 0.010259071083844227 0.569023569023569 0.010161552863493758 8.420166165030508 0.23429094159517933 0.5563749272268581 0.0069215584366384775 0.29339477726574503 0.017859032704399497 0.21658986175115208 0.0161568605831783 0.6991294885745375 0.010700745724145972 0.7029379760609358 0.010661725404814791 0.748 0.013736254390651148 0.852 0.011234866364235242 0.5343330702446725 0.01401931753154257 0.36538461538461536 0.0474473339327792 
1207959552 43000 90177536000 5 0.29436860068259385 0.013318528460539426 0.25170648464163825 0.012682496334042961 0.5879629629629629 0.01009976585756276 0.5968013468013468 0.010065668576794796 10.27398627008101 0.2850506100563886 0.5090238695905298 0.0069648430825762515 0.24270353302611367 0.016815676206479523 0.2227342549923195 0.01632005404616513 0.7040261153427638 0.010650414317148122 0.6936887921653971 0.01075497003236732 0.919 0.008632121032139995 0.918 0.008680515615523732 0.5374901341752171 0.014012928183336573 0.36538461538461536 0.0474473339327792 
1207959552 53000 111149056000 0 0.27474402730375425 0.013044617212771227 0.24488054607508533 0.012566273985131358 0.51010101010101 0.010257689687458363 0.5749158249158249 0.010143966195717847 7.6587769379614805 0.2060642779755362 0.5711236173103047 0.006895141741207791 0.28110599078341014 0.017632374626460008 0.21351766513056836 0.016073287529685204 0.7067464635473341 0.01062181842110193 0.7072905331882481 0.010616044462393092 0.756 0.013588548437881423 0.856 0.011107987548939153 0.5619573796369376 0.013944181296470804 0.34615384615384615 0.04687634642174987 
1207959552 53000 111149056000 5 0.28242320819112626 0.013155456884097222 0.2687713310580205 0.012955065963710682 0.593013468013468 0.01008069535546661 0.6069023569023569 0.010022540618945315 9.01016647782122 0.24376823727422584 0.5251309916553464 0.006957173133409421 0.2672811059907834 0.017357858622410096 0.2304147465437788 0.016516834820590968 0.7116430903155604 0.010569190399220656 0.6969532100108814 0.010722648689531523 0.923 0.008434580140240655 0.914 0.008870325962594766 0.5469613259668509 0.013990366632148097 0.36538461538461536 0.0474473339327792 
1207959552 63000 132120576000 0 0.2773037542662116 0.013082095839059376 0.2525597269624573 0.012696728980207704 0.515993265993266 0.010254533589288182 0.5753367003367004 0.010142653687480416 7.190190632277677 0.18901625576940057 0.5821851348728896 0.006871231372591609 0.26574500768049153 0.017326040808935694 0.2073732718894009 0.015902084913876333 0.7013057671381937 0.010678556398149228 0.7067464635473341 0.010621818421101926 0.777 0.013169830843425682 0.864 0.010845350230472992 0.56353591160221 0.013938569465677019 0.3942307692307692 0.04815154775990711 
1207959552 63000 132120576000 5 0.30119453924914674 0.013406741767847626 0.2721843003412969 0.013006600406423706 0.5984848484848485 0.010058790020755562 0.6031144781144782 0.010039236800583206 8.53703863852632 0.22654152880804806 0.5389093731806714 0.006944853492951914 0.24270353302611367 0.016815676206479523 0.23348694316436253 0.016593362460570887 0.7029379760609358 0.01066172540481478 0.7121871599564744 0.010563250383059188 0.924 0.008384169266796401 0.919 0.00863212103213997 0.5706393054459353 0.013911537499969163 0.36538461538461536 0.0474473339327792 
1207959552 73000 153092096000 0 0.2815699658703072 0.013143376735009022 0.26109215017064846 0.012835523909473841 0.523989898989899 0.010247967392742686 0.5963804713804713 0.010067368960348223 7.0693103150150405 0.18653030052128186 0.5833495051426354 0.006868508510588675 0.27956989247311825 0.01760290918682245 0.22427035330261136 0.016360043348265504 0.705658324265506 0.010633311470347514 0.7121871599564744 0.01056325038305919 0.779 0.013127502859696237 0.864 0.010845350230472993 0.5603788476716653 0.013949649776015684 0.36538461538461536 0.0474473339327792 
1207959552 73000 153092096000 5 0.2883959044368601 0.013238394422428164 0.2627986348122867 0.012862523175351333 0.5997474747474747 0.010053550119896136 0.6060606060606061 0.010026305355981818 8.570818099561384 0.2290891300075491 0.5402678051620415 0.0069433502956647505 0.24270353302611367 0.016815676206479523 0.23348694316436253 0.016593362460570887 0.70620239390642 0.010627574080514818 0.705658324265506 0.010633311470347488 0.922 0.008484573530118576 0.92 0.008583336977753656 0.5666929755327546 0.013926915052757345 0.36538461538461536 0.0474473339327792 
1207959552 83000 174063616000 0 0.28924914675767915 0.013250012579393443 0.257679180887372 0.012780770562768396 0.5488215488215489 0.010210757101073468 0.601010101010101 0.010048240683798764 6.687116556470613 0.1739530919712919 0.5979041335144576 0.00683113164830145 0.27342549923195086 0.01748247454768128 0.22427035330261136 0.016360043348265508 0.7165397170837867 0.010515057791152044 0.7094668117519043 0.010592765034696536 0.77 0.013314551335935948 0.853 0.011203415395160335 0.5611681136543015 0.013946933444507032 0.3557692307692308 0.04717221961050337 
1207959552 83000 174063616000 5 0.302901023890785 0.013428241573185349 0.2687713310580205 0.012955065963710691 0.6212121212121212 0.009953737656542042 0.6207912457912458 0.009955891668865563 8.445677402060252 0.22456972091277608 0.5457015330875218 0.006936817923963301 0.250384024577573 0.016992843055190034 0.2350230414746544 0.01663116682389096 0.7127312295973884 0.010557291761528637 0.7143634385201306 0.010539303948661937 0.931 0.008018934050315153 0.924 0.008384169266796408 0.5761641673243884 0.013888492389944518 0.36538461538461536 0.0474473339327792 
1207959552 93000 195035136000 0 0.28668941979522183 0.01321498632927477 0.26621160409556316 0.0129157747815232 0.5484006734006734 0.010211600726405236 0.6094276094276094 0.010011059112064243 6.631892600688781 0.1719772339981972 0.5984863186493304 0.006829507092544742 0.27956989247311825 0.017602909186822453 0.21351766513056836 0.016073287529685214 0.7110990206746464 0.010575111841364915 0.7154515778019587 0.010527218464130612 0.779 0.013127502859696235 0.869 0.010674874844837952 0.5540647198105761 0.013970093482330687 0.41346153846153844 0.04852294969729053 
1207959552 93000 195035136000 5 0.29948805460750855 0.01338502163731357 0.2738907849829352 0.013032004972989503 0.6262626262626263 0.009927267058259609 0.6304713804713805 0.009904325878447322 7.839494976828154 0.20579908974867264 0.5629730254220843 0.006910508219286946 0.261136712749616 0.017228970682408615 0.22887864823348694 0.016478107276313263 0.7187159956474428 0.010490509832327423 0.7121871599564744 0.010563250383059188 0.926 0.008282064512704156 0.918 0.008680515615523732 0.5674822415153907 0.013923911578623833 0.36538461538461536 0.0474473339327792 
1207959552 103000 216006656000 0 0.28924914675767915 0.013250012579393443 0.26791808873720135 0.012942030195136435 0.5509259259259259 0.010206428316323365 0.6081649831649831 0.010016835016834973 6.0761300938168015 0.154496023987584 0.619056860081506 0.006765617200231527 0.2780337941628264 0.01757318777028271 0.22427035330261136 0.016360043348265504 0.7187159956474428 0.010490509832327423 0.7268770402611534 0.010395730264453267 0.772 0.013273740700804478 0.86 0.010978183844357805 0.56353591160221 0.013938569465677019 0.3942307692307692 0.04815154775990712 
1207959552 103000 216006656000 5 0.310580204778157 0.01352229209805305 0.2832764505119454 0.013167478735134575 0.6304713804713805 0.009904325878447333 0.6355218855218855 0.00987572928248244 7.09586274986553 0.18303045454779807 0.5814088880263923 0.006873024743775553 0.2488479262672811 0.016957985904525588 0.22887864823348694 0.016478107276313263 0.721436343852013 0.01045939723596515 0.7274211099020674 0.010389256803296018 0.929 0.008125578442487921 0.926 0.008282064512704156 0.5730071033938438 0.013901878072575058 0.36538461538461536 0.0474473339327792 
1207959552 113000 236978176000 0 0.2977815699658703 0.013363080107244487 0.27986348122866894 0.013119040897725923 0.571969696969697 0.010152943316426266 0.6157407407407407 0.009981120724601441 6.162309607714096 0.15503423911708566 0.6122647001746555 0.006788117545295787 0.28417818740399386 0.017690542680190775 0.2196620583717358 0.016239109414933943 0.7149075081610446 0.010533270588738947 0.7225244831338411 0.010446818281039952 0.789 0.012909130321042092 0.876 0.010427498872343956 0.5595895816890292 0.013952330311915603 0.5192307692307693 0.049230010729780505 
1207959552 113000 236978176000 5 0.3165529010238908 0.01359243151906808 0.2764505119453925 0.013069662474252425 0.6397306397306397 0.00985100258473238 0.6363636363636364 0.009870849346011769 7.646153014943644 0.19645166383892312 0.5606442848825927 0.006914549858799185 0.24270353302611367 0.016815676206479523 0.22887864823348694 0.016478107276313266 0.7187159956474428 0.010490509832327423 0.721436343852013 0.01045939723596518 0.926 0.008282064512704159 0.926 0.008282064512704159 0.5698500394632992 0.0139146850947167 0.36538461538461536 0.0474473339327792 
1207959552 123000 257949696000 0 0.3037542662116041 0.013438909184778755 0.27047781569965873 0.012980954547659554 0.5715488215488216 0.010154195733990965 0.6157407407407407 0.00998112072460144 6.006123090126905 0.1506667580758785 0.620415292062876 0.006760949214807669 0.2872503840245776 0.017747701948846593 0.21505376344086022 0.016115240864129177 0.719804134929271 0.010478122015577098 0.7257889009793254 0.01040861866493338 0.783 0.01304151375727071 0.873 0.010534798620855742 0.5572217837411207 0.013960157350785 0.38461538461538464 0.0479366886807504 
1207959552 123000 257949696000 5 0.32081911262798635 0.013640943091946524 0.2841296928327645 0.013179442447653886 0.6485690235690236 0.009796395582817722 0.6376262626262627 0.009863468202583785 7.449613192426584 0.19215468643735947 0.5740345429846692 0.006889191823711765 0.26574500768049153 0.017326040808935694 0.24270353302611367 0.016815676206479523 0.7247007616974973 0.010421429277369531 0.7230685527747551 0.010440499969334526 0.933 0.007910345983177552 0.929 0.008125578442487921 0.56353591160221 0.013938569465677024 0.36538461538461536 0.0474473339327792 
1207959552 133000 278921216000 0 0.2986348122866894 0.013374078615068752 0.26621160409556316 0.012915774781523202 0.5702861952861953 0.010157908005763674 0.6119528619528619 0.009999295905750662 6.227983009656271 0.15700877132680202 0.6056666019794295 0.006808644618596014 0.2887864823348694 0.017775906336539228 0.21505376344086022 0.01611524086412918 0.719260065288357 0.010484325438311827 0.7219804134929271 0.010453117358332811 0.782 0.01306317904059529 0.866 0.010777762298369683 0.5501183898973955 0.013981711904049728 0.38461538461538464 0.0479366886807504 
1207959552 133000 278921216000 5 0.32849829351535836 0.01372497846553737 0.2883959044368601 0.013238394422428182 0.6430976430976431 0.009830630210347031 0.6384680134680135 0.009858506543162063 7.537237141713347 0.195123084499695 0.5695711236173103 0.006898215444000217 0.250384024577573 0.016992843055190034 0.23809523809523808 0.016705867034419633 0.7274211099020674 0.010389256803296006 0.7290533188248096 0.010369718937426844 0.93 0.008072494358323499 0.929 0.008125578442487923 0.569060773480663 0.013917796623335962 0.36538461538461536 0.0474473339327792 
1207959552 143000 299892736000 0 0.2977815699658703 0.013363080107244489 0.2721843003412969 0.013006600406423707 0.5681818181818182 0.010163945352271737 0.617003367003367 0.009974920384536472 6.106885353215226 0.1533316616901917 0.6186687366582573 0.0067669405969527155 0.2857142857142857 0.017719247798458293 0.22119815668202766 0.016279743532401667 0.7252448313384113 0.010415033676676065 0.720348204570185 0.01047189953030656 0.777 0.013169830843425668 0.865 0.01081165537241605 0.5659037095501184 0.013929882555694046 0.4423076923076923 0.048937407777009986 
1207959552 143000 299892736000 5 0.3148464163822526 0.013572657703084948 0.27559726962457337 0.01305716965576184 0.6380471380471381 0.00986099146668846 0.632996632996633 0.009890173658452128 7.6056900522886615 0.19611563574249868 0.5676305065010674 0.006901960330472551 0.2457757296466974 0.01688741089429695 0.2304147465437788 0.016516834820590968 0.7263329706202394 0.010402184206229221 0.7252448313384113 0.010415033676676042 0.925 0.008333333333333361 0.926 0.008282064512704152 0.569060773480663 0.013917796623335962 0.36538461538461536 0.0474473339327792 
2516582400 1 2097152 0 0.2636518771331058 0.012875929151297068 0.23122866894197952 0.01232085883477228 0.25252525252525254 0.008914948991495702 0.24705387205387205 0.008850055161459239 3.540501964256515e6 341088.9723979486 0.0 0.0 0.2457757296466974 0.01688741089429694 0.21658986175115208 0.016156860583178303 0.5195865070729053 0.011656869979288456 0.5326441784548422 0.011640934420031581 0.22 0.013106173040661783 0.219 0.013084731950262026 0.5067087608524072 0.014051220692330349 0.3557692307692308 0.04717221961050337 
2516582400 2 4194304 0 0.26535836177474403 0.012902554762313967 0.23208191126279865 0.012336718284948854 0.2529461279461279 0.008919862739165618 0.24494949494949494 0.008824588611219082 3.5391441762783406e6 340868.9168225815 0.0 0.0 0.2457757296466974 0.01688741089429694 0.21658986175115208 0.016156860583178303 0.5174102285092492 0.011658749823107691 0.5331882480957563 0.01164009692356314 0.22 0.013106173040661783 0.219 0.013084731950262026 0.505130228887135 0.01405174596179052 0.3557692307692308 0.04717221961050337 
2516582400 4 8388608 0 0.2636518771331058 0.012875929151297068 0.23037542662116042 0.01230492841874761 0.25673400673400676 0.008963590834042409 0.24663299663299662 0.0088449845819349 3.5000683166549187e6 333996.3534520734 0.0 0.0 0.24731182795698925 0.016922842446712386 0.21812596006144394 0.016198149258419312 0.5272034820457019 0.011648545262429021 0.5391730141458106 0.011629966056957106 0.219 0.013084731950262034 0.215 0.012997843819031832 0.5059194948697711 0.014051500838485807 0.3557692307692308 0.04717221961050337 
2516582400 8 16777216 0 0.24914675767918087 0.01263940711192643 0.2175767918088737 0.012057262020972506 0.25925925925925924 0.008992251535805518 0.2680976430976431 0.009089526578213701 3.9507274914658316e6 376481.00727853173 0.0 0.0 0.24731182795698925 0.016922842446712386 0.2119815668202765 0.016030997960619395 0.5233949945593036 0.011653047155927795 0.5244831338411317 0.011651830225709979 0.218 0.013063179040595278 0.199 0.012631649083099177 0.5082872928176796 0.014050555322824194 0.6346153846153846 0.0474473339327792 
2516582400 16 33554432 0 0.24914675767918087 0.01263940711192643 0.21160409556313994 0.011935916358632838 0.2617845117845118 0.009020523527210179 0.2748316498316498 0.009160538115254947 3.6092895286190817e6 337475.2794463146 0.0 0.0 0.23963133640552994 0.016742766935101436 0.2119815668202765 0.016030997960619405 0.5223068552774756 0.011654208652596476 0.5348204570184983 0.01163750099381585 0.216 0.013019735539307789 0.196 0.012559527926707371 0.5090765588003157 0.014050170094497704 0.6346153846153846 0.0474473339327792 
2516582400 32 67108864 0 0.24232081911262798 0.012521593295800118 0.20563139931740615 0.011810745260742566 0.2668350168350168 0.009075915859267262 0.2718855218855219 0.009129795867310496 3.92137659413701e6 366839.3677859532 0.0 0.0 0.24270353302611367 0.01681567620647953 0.21044546850998463 0.015988369488888758 0.515233949945593 0.011660408257153627 0.5337323177366703 0.011639245522413973 0.226 0.013232501619085341 0.203 0.01272607374459827 0.510655090765588 0.014049294536290403 0.6346153846153846 0.0474473339327792 
2516582400 64 134217728 0 0.24914675767918087 0.012639407111926433 0.20136518771331058 0.011718927477444269 0.26557239057239057 0.009062210626971845 0.2769360269360269 0.009182190173795889 2.8685359170217556e6 257574.24381066204 0.0 0.0 0.2304147465437788 0.016516834820590964 0.19508448540706605 0.01554282070037108 0.5103373231773667 0.011663330673075895 0.5250272034820457 0.01165120096762371 0.231 0.013334797216936436 0.225 0.01321172015861476 0.516179952644041 0.014045126130978601 0.6346153846153846 0.0474473339327792 
2516582400 128 268435456 0 0.23720136518771331 0.012430399829260847 0.197098976109215 0.011625047669880638 0.2748316498316498 0.009160538115254954 0.273989898989899 0.009151805901544031 1.4187317115488779e6 109098.97917452946 0.0 0.0 0.22887864823348694 0.016478107276313263 0.19508448540706605 0.015542820700371078 0.514145810663765 0.011661154475524835 0.5233949945593036 0.011653047155927788 0.228 0.013273740700804481 0.227 0.013253174964763933 0.5098658247829518 0.014049749833367589 0.6346153846153846 0.0474473339327792 
2516582400 256 536870912 0 0.25 0.012653835621466646 0.1885665529010239 0.011430897647675792 0.2798821548821549 0.009212077524656534 0.2676767676767677 0.009085000147099348 652845.647549221 45452.94921723903 0.0 0.0 0.22427035330261136 0.016360043348265508 0.1935483870967742 0.015496272948879395 0.515233949945593 0.01166040825715363 0.5212187159956474 0.011655314732288858 0.226 0.013232501619085341 0.233 0.013374972519220058 0.4956590370955012 0.0140519560640769 0.6346153846153846 0.0474473339327792 
2516582400 512 1073741824 0 0.24232081911262798 0.012521593295800113 0.18771331058020477 0.01141100131415513 0.2824074074074074 0.00923730340347933 0.27735690235690236 0.009186490105111909 126005.91761254364 7076.428397216728 0.0 0.0 0.22887864823348694 0.016478107276313266 0.17972350230414746 0.015060031924763252 0.5233949945593036 0.011653047155927795 0.5364526659412405 0.011634779837872285 0.257 0.013825416526895033 0.233 0.013374972519220056 0.5090765588003157 0.0140501700944977 0.6346153846153846 0.0474473339327792 
2516582400 1000 2097152000 0 0.20733788395904437 0.011846905782971366 0.17064846416382254 0.010993654168413745 0.2996632996632997 0.009400228586205971 0.3085016835016835 0.009477472342978131 2553.7646557198473 110.5756119412003 0.061517562584902 0.0033475317712218615 0.2780337941628264 0.017573187770282713 0.22887864823348694 0.016478107276313287 0.5533188248095756 0.01159930504274507 0.558215451577802 0.011586482494310211 0.447 0.015730176046009063 0.429 0.01565899754787025 0.4956590370955012 0.0140519560640769 0.36538461538461536 0.0474473339327792 
2516582400 3000 6291456000 0 0.23122866894197952 0.012320858834772278 0.19795221843003413 0.011643990971573395 0.3867845117845118 0.009993308355370998 0.43686868686868685 0.010177672928157704 41.85064727978221 1.5297249338819983 0.3011837764409082 0.0063915964889334365 0.250384024577573 0.016992843055190034 0.1827956989247312 0.015159735708034734 0.6202393906420022 0.011323483504715844 0.6137105549510338 0.011360138833823677 0.632 0.0152580735615218 0.725 0.01412708655649053 0.4980268350434096 0.014052376259225636 0.36538461538461536 0.0474473339327792 
2516582400 3000 6291456000 5 0.24488054607508533 0.012566273985131354 0.19283276450511946 0.01152905546566334 0.41119528619528617 0.010096663811817688 0.4515993265993266 0.010211600726405229 65.58670999366686 2.4388426202443063 0.2352027944886474 0.005908897517027227 0.24731182795698925 0.016922842446712386 0.22580645161290322 0.016399713788445066 0.6164309031556039 0.01134512873411628 0.6191512513601741 0.011329743189016753 0.767 0.01337497251922006 0.792 0.012841374572096918 0.5098658247829518 0.014049749833367589 0.36538461538461536 0.0474473339327792 
2516582400 13000 27262976000 0 0.25853242320819114 0.012794553754288673 0.22610921501706485 0.012224202097063281 0.4701178451178451 0.010241444322886428 0.5441919191919192 0.010219631763437853 10.21470107313682 0.29651587037243293 0.5189210168833689 0.006960988162299343 0.2780337941628264 0.01757318777028271 0.20430107526881722 0.015814411436934704 0.6833514689880305 0.010853160531978484 0.675734494015234 0.010921539041347983 0.725 0.014127086556490528 0.828 0.011939788882495321 0.5343330702446725 0.014019317531542572 0.36538461538461536 0.0474473339327792 
2516582400 13000 27262976000 5 0.2773037542662116 0.013082095839059374 0.23464163822525597 0.012383873560768676 0.5580808080808081 0.010190328123071773 0.5656565656565656 0.010170943451269421 12.798548618819106 0.3729653985455486 0.4589559479914613 0.0069424680157417675 0.24731182795698925 0.016922842446712397 0.2196620583717358 0.016239109414933933 0.6898803046789989 0.01079187656684304 0.6860718171926007 0.010827928134189644 0.896 0.009658016218524308 0.896 0.009658016218524298 0.5240726124704025 0.01403618966539513 0.36538461538461536 0.0474473339327792 
2516582400 23000 48234496000 0 0.27303754266211605 0.013019332762635737 0.24573378839590443 0.012581033453730104 0.4962121212121212 0.010259489101351847 0.5458754208754208 0.010216507710244106 7.897207609205747 0.21440352155078432 0.5623908402872113 0.006911533128614657 0.2764976958525346 0.017543209075825194 0.19969278033794163 0.015680245966420592 0.6969532100108814 0.010722648689531506 0.7002176278563657 0.010689686967138089 0.76 0.013512312258920845 0.841 0.011569479368271294 0.5524861878453039 0.0139748476405362 0.375 0.04770204856076104 
2516582400 23000 48234496000 5 0.31569965870307165 0.01358257109581529 0.27303754266211605 0.013019332762635737 0.6102693602693603 0.010007169391797053 0.6060606060606061 0.010026305355981818 9.748104459639965 0.267488053553706 0.504560450223171 0.006965687898451475 0.2565284178187404 0.017129443327887562 0.21812596006144394 0.01619814925841932 0.7034820457018498 0.010656078922661134 0.7023939064200218 0.010667353792388212 0.912 0.008963053962592072 0.909 0.009099549538400246 0.5469613259668509 0.0139903666321481 0.36538461538461536 0.0474473339327792 
2516582400 33000 69206016000 0 0.2935153583617747 0.013307250444941127 0.26109215017064846 0.01283552390947385 0.5180976430976431 0.010253060653479166 0.5782828282828283 0.010133255284012327 7.171059626331158 0.19080220646204732 0.5882010479332428 0.006856738524093183 0.2764976958525346 0.017543209075825194 0.2073732718894009 0.01590208491387633 0.705114254624592 0.010639030620156984 0.7018498367791077 0.010672964114008301 0.782 0.013063179040595285 0.857 0.011075814808567038 0.5461720599842147 0.01399244156370707 0.36538461538461536 0.0474473339327792 
2516582400 33000 69206016000 5 0.310580204778157 0.013522292098053047 0.27559726962457337 0.013057169655761838 0.6254208754208754 0.009931758820410624 0.6313131313131313 0.009899640855681038 8.884675467496434 0.24134160282361444 0.5257131767902193 0.006956760203359622 0.23809523809523808 0.016705867034419633 0.21351766513056836 0.0160732875296852 0.7002176278563657 0.01068968696713809 0.705658324265506 0.010633311470347498 0.925 0.008333333333333363 0.927 0.008230354715244066 0.5627466456195738 0.013941393310695922 0.36538461538461536 0.0474473339327792 
2516582400 43000 90177536000 0 0.3046075085324232 0.01344952210993249 0.2525597269624573 0.012696728980207704 0.5206228956228957 0.010251052755716125 0.5862794612794613 0.010105878530238133 6.791416820661892 0.17752340425121121 0.5951872695517174 0.006838580607651544 0.282642089093702 0.017661585370360618 0.20890937019969277 0.015945399396423907 0.7072905331882481 0.010616044462393094 0.7121871599564744 0.010563250383059188 0.801 0.012631649083099177 0.872 0.010570133761108656 0.5651144435674822 0.013932814110418024 0.36538461538461536 0.0474473339327792 
2516582400 43000 90177536000 5 0.3165529010238908 0.01359243151906808 0.2815699658703072 0.013143376735009012 0.6397306397306397 0.00985100258473238 0.6363636363636364 0.009870849346011769 8.503856269476845 0.22723439174111 0.5361925092179313 0.006947704252914646 0.2534562211981567 0.01706170543978574 0.22119815668202766 0.016279743532401667 0.7165397170837867 0.010515057791152041 0.7089227421109902 0.0105986124909426 0.926 0.008282064512704159 0.926 0.008282064512704157 0.5706393054459353 0.013911537499969163 0.36538461538461536 0.0474473339327792 
2516582400 53000 111149056000 0 0.29948805460750855 0.013385021637313565 0.2696245733788396 0.012968040686869148 0.5437710437710438 0.010220394383722024 0.5997474747474747 0.010053550119896126 6.32895574705934 0.16176476167074877 0.6070250339607995 0.006804525036159359 0.2857142857142857 0.017719247798458293 0.20430107526881722 0.0158144114369347 0.719260065288357 0.010484325438311827 0.7268770402611534 0.010395730264453267 0.794 0.01279561361278655 0.864 0.01084535023047299 0.5659037095501184 0.013929882555694054 0.36538461538461536 0.0474473339327792 
2516582400 53000 111149056000 5 0.3361774744027304 0.013804855026205763 0.2901023890784983 0.013261573677520778 0.6456228956228957 0.009815004030251743 0.6456228956228957 0.009815004030251748 7.572279214665253 0.19514327349020913 0.5625849019988356 0.006911192566731794 0.2411674347158218 0.016779369344911064 0.22734254992319508 0.016439067675117755 0.7219804134929271 0.010453117358332828 0.7230685527747551 0.010440499969334535 0.938 0.007629823996280307 0.935 0.007799733061832017 0.5603788476716653 0.013949649776015698 0.36538461538461536 0.0474473339327792 
2516582400 63000 132120576000 0 0.31569965870307165 0.013582571095815288 0.2713310580204778 0.0129938077275458 0.5505050505050505 0.010207308833916039 0.6056397306397306 0.010028176038393004 6.0159258005186915 0.14971804321675486 0.6163399961187658 0.00677478491589628 0.27342549923195086 0.01748247454768128 0.19815668202764977 0.015634803946788983 0.7274211099020674 0.010389256803296007 0.7252448313384113 0.010415033676676042 0.807 0.012486268734370141 0.867 0.010743669132397335 0.5832675611681136 0.013856250072796316 0.36538461538461536 0.0474473339327792 
2516582400 63000 132120576000 5 0.33276450511945393 0.0137698630461923 0.3046075085324232 0.01344952210993249 0.6519360269360269 0.009774627600259014 0.6553030303030303 0.00975232158656978 7.9166895962254635 0.20607680860917552 0.5583155443431012 0.006918436993738589 0.22734254992319508 0.01643906767511776 0.21658986175115208 0.016156860583178303 0.7323177366702938 0.01033011118937042 0.7241566920565833 0.010427805502729115 0.944 0.00727440148169706 0.935 0.0077997330618320235 0.5753749013417522 0.013891893150264218 0.36538461538461536 0.0474473339327792 
2516582400 73000 153092096000 0 0.3199658703071672 0.013631345807016195 0.2764505119453925 0.013069662474252425 0.5568181818181818 0.010193324837773497 0.6115319865319865 0.010001276044485226 5.646983034474244 0.13776655371438207 0.6233262177372404 0.0067507568591467036 0.2857142857142857 0.01771924779845829 0.2073732718894009 0.015902084913876336 0.7236126224156693 0.010434162388275598 0.7236126224156693 0.01043416238827563 0.832 0.011828605831454267 0.877 0.010391293421849877 0.580110497237569 0.01387094398631039 0.36538461538461536 0.0474473339327792 
2516582400 73000 153092096000 5 0.3464163822525597 0.01390501118006324 0.31399317406143346 0.013562691224726283 0.6519360269360269 0.009774627600259014 0.6561447811447811 0.009746660584852448 7.225115234339942 0.18401581541234976 0.5678245682126917 0.006901590699412153 0.2457757296466974 0.01688741089429695 0.2119815668202765 0.0160309979606194 0.7328618063112078 0.01032344049261242 0.7274211099020674 0.010389256803296018 0.944 0.007274401481697062 0.937 0.007687007876286421 0.5737963693764798 0.013898585965412338 0.36538461538461536 0.0474473339327792 
2516582400 83000 174063616000 0 0.32081911262798635 0.013640943091946522 0.28071672354948807 0.013131238126975578 0.5669191919191919 0.010167478013701796 0.6195286195286195 0.009962305992058579 5.505920412808693 0.13372410223167536 0.6310886862022123 0.006722305683426828 0.26574500768049153 0.017326040808935694 0.21044546850998463 0.015988369488888748 0.7181719260065288 0.010496675231258143 0.7274211099020674 0.01038925680329602 0.826 0.011994493230973425 0.877 0.010391293421849874 0.579321231254933 0.01387452637200831 0.3557692307692308 0.04717221961050337 
2516582400 83000 174063616000 5 0.3455631399317406 0.013896938461145682 0.3174061433447099 0.01360223908803817 0.6557239057239057 0.00974949532159082 0.6578282828282829 0.009735236771958748 7.101580670153375 0.1843301528184348 0.5835435668542597 0.006868050870202006 0.24270353302611367 0.01681567620647952 0.21658986175115208 0.016156860583178303 0.7317736670293797 0.010336761992404485 0.7372143634385201 0.010269354068140772 0.943 0.0073351758537068225 0.938 0.007629823996280306 0.5935280189423836 0.013804448697753373 0.36538461538461536 0.0474473339327792 
2516582400 93000 195035136000 0 0.3302047781569966 0.013743085603760431 0.2883959044368601 0.013238394422428166 0.5677609427609428 0.010165130379698743 0.6216329966329966 0.009951575683331944 5.4667011356580995 0.1332088635178531 0.632835241606831 0.006715647555227622 0.2887864823348694 0.017775906336539228 0.20890937019969277 0.015945399396423927 0.7236126224156693 0.010434162388275598 0.7328618063112078 0.010323440492612437 0.824 0.012048616898597505 0.882 0.010206869264381791 0.5832675611681136 0.013856250072796318 0.36538461538461536 0.0474473339327792 
2516582400 93000 195035136000 5 0.3447098976109215 0.01388881628678211 0.3097269624573379 0.01351205841523836 0.6641414141414141 0.009691180932083513 0.6641414141414141 0.009691180932083503 6.554457627635099 0.1645871198537264 0.5934407141470988 0.0068432543878753135 0.2411674347158218 0.016779369344911064 0.2196620583717358 0.016239109414933933 0.733949945593036 0.010310039263352826 0.7274211099020674 0.010389256803296016 0.95 0.006895472974897891 0.942 0.007395315455792955 0.595895816890292 0.013791610664670852 0.36538461538461536 0.0474473339327792 
2516582400 103000 216006656000 0 0.3191126279863481 0.013621696119173302 0.28498293515358364 0.013191348179838795 0.5664983164983165 0.010168640625454101 0.6254208754208754 0.009931758820410612 5.190470804341289 0.1238871002171506 0.6396274015136814 0.006688850414338563 0.282642089093702 0.017661585370360618 0.2073732718894009 0.015902084913876333 0.7257889009793254 0.010408618664933382 0.733949945593036 0.010310039263352831 0.814 0.012310790208412796 0.868 0.01070937396352802 0.5880031570639306 0.01383311285764593 0.38461538461538464 0.0479366886807504 
2516582400 103000 216006656000 5 0.34044368600682595 0.013847460518892976 0.30887372013651876 0.013501770929344003 0.6662457912457912 0.009676065683575473 0.6691919191919192 0.009654540125986131 6.364877829809613 0.15769005148368634 0.6025616145934407 0.006817854187104445 0.25499231950844853 0.01709571410527983 0.22734254992319508 0.01643906767511775 0.7301414581066377 0.010356595421852192 0.7334058759521219 0.010316749863541367 0.95 0.006895472974897894 0.946 0.007150883521295437 0.6022099447513812 0.013755743513749022 0.36538461538461536 0.0474473339327792 
2516582400 113000 236978176000 0 0.3216723549488055 0.013650488084494162 0.29266211604095566 0.013295916103619413 0.5782828282828283 0.010133255284012323 0.6338383838383839 0.009885391390947728 5.032317737657183 0.11846423901253353 0.6448670677275373 0.006667187146789757 0.282642089093702 0.017661585370360618 0.2119815668202765 0.016030997960619388 0.7377584330794341 0.010262502565172442 0.7459194776931447 0.01015727199913504 0.824 0.012048616898597505 0.881 0.01024421514533666 0.5927387529597474 0.013808654122417848 0.375 0.04770204856076104 
2516582400 113000 236978176000 5 0.3455631399317406 0.013896938461145687 0.3242320819112628 0.013678810399518815 0.6675084175084175 0.00966689260613011 0.6725589225589226 0.009629415859100604 6.275693198688573 0.15548384864844647 0.6079953425189211 0.006801548708056994 0.2626728110599078 0.017261598347857544 0.22887864823348694 0.01647810727631327 0.736126224156692 0.010282996367695568 0.7317736670293797 0.010336761992404485 0.949 0.006960420062571409 0.944 0.0072744014816970735 0.606156274664562 0.01373211447266875 0.36538461538461536 0.0474473339327792 
2516582400 123000 257949696000 0 0.3216723549488055 0.013650488084494162 0.29266211604095566 0.01329591610361942 0.5833333333333334 0.01011628297778126 0.6393097643097643 0.009853512108416734 4.995973508067712 0.11731331687325362 0.6520473510576363 0.006636081541776562 0.2872503840245776 0.017747701948846596 0.2227342549923195 0.01632005404616512 0.73449401523395 0.01030330865302443 0.7404787812840044 0.01022793988817392 0.823 0.012075463420375061 0.885 0.010093407594904623 0.5927387529597474 0.013808654122417847 0.38461538461538464 0.0479366886807504 
2516582400 123000 257949696000 5 0.3515358361774744 0.013952413699600943 0.32081911262798635 0.013640943091946522 0.6717171717171717 0.009635749509262157 0.6784511784511784 0.009584091575640623 6.081219093612232 0.14876644352523827 0.6105181447700369 0.00679367826572773 0.261136712749616 0.01722897068240861 0.22580645161290322 0.01639971378844508 0.7442872687704026 0.010178690109459867 0.7377584330794341 0.010262502565172445 0.951 0.00682976175614092 0.945 0.007212976294639239 0.6029992107340174 0.013751092519806702 0.36538461538461536 0.0474473339327792 
2516582400 133000 278921216000 0 0.3319112627986348 0.013760988200880538 0.29436860068259385 0.013318528460539426 0.5900673400673401 0.01009195352750625 0.6422558922558923 0.009835772757343361 5.047189067183689 0.11846329071266139 0.6512711042111391 0.006639523998508986 0.282642089093702 0.017661585370360618 0.2196620583717358 0.016239109414933936 0.7410228509249184 0.01022096603140562 0.7426550598476604 0.01019992106479251 0.833 0.011800434324644591 0.895 0.00969892102602496 0.5951065509076559 0.013795927003124932 0.36538461538461536 0.0474473339327792 
2516582400 133000 278921216000 5 0.3515358361774744 0.013952413699600943 0.3191126279863481 0.0136216961191733 0.678030303030303 0.009587386696300371 0.6767676767676768 0.009597218642045331 6.056795271650768 0.14848275426995752 0.6176984281001359 0.006770229062388669 0.26574500768049153 0.01732604080893569 0.24270353302611367 0.016815676206479526 0.7475516866158868 0.010135665547362355 0.7366702937976061 0.010276185322196764 0.948 0.0070246242138171456 0.94 0.007513751157474922 0.5974743488555643 0.013782866831703044 0.36538461538461536 0.0474473339327792 
2516582400 143000 299892736000 0 0.3293515358361775 0.013734057652635474 0.30119453924914674 0.013406741767847626 0.5909090909090909 0.010088775152615782 0.6346801346801347 0.009880576614806924 5.001104404338956 0.11803138977486553 0.6514651659227635 0.0066386652033128745 0.28110599078341014 0.01763237462646001 0.21351766513056836 0.016073287529685207 0.7404787812840044 0.010227939888173923 0.7410228509249184 0.0102209660314056 0.832 0.011828605831454262 0.882 0.010206869264381791 0.5824782951854776 0.01385997826444025 0.38461538461538464 0.0479366886807504 
2516582400 143000 299892736000 5 0.3447098976109215 0.01388881628678211 0.3293515358361775 0.013734057652635474 0.6750841750841751 0.009610203604504826 0.6746632996632996 0.009613427708996189 6.243513362311453 0.15561575079968648 0.6062487871143023 0.006806885831834556 0.23809523809523808 0.016705867034419633 0.2196620583717358 0.01623910941493393 0.7442872687704026 0.010178690109459865 0.733949945593036 0.010310039263352827 0.951 0.00682976175614092 0.942 0.007395315455792951 0.6037884767166535 0.013746404157154953 0.36538461538461536 0.0474473339327792 
6442450944 1 2097152 0 0.25853242320819114 0.012794553754288668 0.23378839590443687 0.01236822537850715 0.25336700336700335 0.00892476542452926 0.25336700336700335 0.00892476542452926 8.09977550237831e6 840637.9756936039 0.0 0.0 0.2626728110599078 0.017261598347857544 0.22427035330261136 0.016360043348265504 0.5130576713819369 0.01166184537588635 0.5418933623503809 0.01162480374723213 0.208 0.012841374572096925 0.203 0.012726073744598276 0.4861878453038674 0.014047122916440419 0.36538461538461536 0.0474473339327792 
6442450944 2 4194304 0 0.257679180887372 0.012780770562768412 0.23378839590443687 0.01236822537850715 0.2542087542087542 0.008934537681141542 0.25462962962962965 0.008939407288589414 8.095331315950896e6 839990.5070872082 0.0 0.0 0.2642089093701997 0.01729395454974451 0.22427035330261136 0.016360043348265504 0.5136017410228509 0.011661506839823772 0.5413492927094669 0.011625864113315816 0.207 0.012818553557843981 0.203 0.012726073744598276 0.48855564325177586 0.014048804199859332 0.36538461538461536 0.0474473339327792 
6442450944 4 8388608 0 0.257679180887372 0.012780770562768409 0.22610921501706485 0.012224202097063295 0.2563131313131313 0.008958775997918353 0.25673400673400676 0.008963590834042409 7.999089348219215e6 826325.1684339143 0.0 0.0 0.2565284178187404 0.01712944332788756 0.2227342549923195 0.016320054046165128 0.5168661588683352 0.011659185184878913 0.543525571273123 0.011621538875661537 0.206 0.012795613612786555 0.206 0.01279561361278655 0.4909234411996843 0.014050170094497697 0.36538461538461536 0.0474473339327792 
6442450944 8 16777216 0 0.24914675767918087 0.01263940711192643 0.20819112627986347 0.011864866118448064 0.26346801346801346 0.009039157374497715 0.26262626262626265 0.00902986177676375 1.4927418952704012e7 1.5736746825213677e6 0.0 0.0 0.24270353302611367 0.01681567620647953 0.21505376344086022 0.01611524086412917 0.5195865070729053 0.01165686997928846 0.5380848748639826 0.011631933367846709 0.211 0.012909130321042094 0.206 0.012795613612786548 0.4956590370955012 0.014051956064076906 0.36538461538461536 0.0474473339327792 
6442450944 16 33554432 0 0.2431740614334471 0.012536554144587096 0.2090443686006826 0.011882746987406451 0.26936026936026936 0.009103043207756982 0.2680976430976431 0.009089526578213696 9.959261993128017e6 1.0079606361657185e6 0.0 0.0 0.250384024577573 0.01699284305519004 0.2196620583717358 0.01623910941493393 0.5195865070729053 0.011656869979288456 0.5331882480957563 0.01164009692356314 0.206 0.01279561361278655 0.192 0.012461592646659995 0.494869771112865 0.014051745961790513 0.36538461538461536 0.0474473339327792 
6442450944 32 67108864 0 0.23122866894197952 0.01232085883477228 0.189419795221843 0.01145070511591077 0.26346801346801346 0.009039157374497711 0.25715488215488214 0.008968394768971995 8.173172814851572e6 786062.2731477078 0.0 0.0 0.22887864823348694 0.016478107276313263 0.2012288786482335 0.015725325827428194 0.5201305767138193 0.011656365410780372 0.5321001088139282 0.011641758014820128 0.199 0.012631649083099172 0.19 0.012411851354816329 0.4877663772691397 0.01404827882040562 0.6346153846153846 0.0474473339327792 
6442450944 64 134217728 0 0.24146757679180889 0.012506564839739429 0.19880546075085323 0.011662850198175532 0.2529461279461279 0.008919862739165613 0.25925925925925924 0.008992251535805521 4.0647911906458344e6 355819.2690469209 0.0 0.0 0.2534562211981567 0.01706170543978574 0.2012288786482335 0.015725325827428194 0.515778019586507 0.011660014400426183 0.5244831338411317 0.011651830225709977 0.224 0.013190830072364485 0.204 0.012749374359024387 0.47592738752959746 0.014036189665395129 0.6346153846153846 0.0474473339327792 
6442450944 128 268435456 0 0.23976109215017063 0.012476304127453954 0.20563139931740615 0.011810745260742559 0.2756734006734007 0.009169229476542563 0.26304713804713803 0.009034514898865822 2.700062658483277e6 221854.01594409734 0.0 0.0 0.23963133640552994 0.01674276693510143 0.1935483870967742 0.015496272948879395 0.5136017410228509 0.01166150683982377 0.5266594124047879 0.011649229994347386 0.213 0.012953717566737235 0.19 0.012411851354816334 0.500394632991318 0.014052481306049512 0.6346153846153846 0.0474473339327792 
6442450944 256 536870912 0 0.23464163822525597 0.012383873560768671 0.20819112627986347 0.01186486611844807 0.27904040404040403 0.009203588704032631 0.2748316498316498 0.009160538115254946 726368.3339066732 52960.53509414627 0.0 0.0 0.2304147465437788 0.016516834820590964 0.21505376344086022 0.01611524086412917 0.5201305767138193 0.011656365410780373 0.5364526659412405 0.011634779837872289 0.241 0.013531522534515438 0.214 0.012975838021968772 0.5122336227308603 0.01404827882040562 0.6346153846153846 0.0474473339327792 
6442450944 512 1073741824 0 0.22696245733788395 0.012240491536132868 0.17491467576791808 0.011101562501828236 0.27735690235690236 0.009186490105111904 0.2769360269360269 0.009182190173795889 170991.08883572184 9710.341046946436 0.0 0.0 0.23963133640552994 0.01674276693510143 0.18740399385560677 0.015306295182680413 0.529923830250272 0.011644913435420156 0.5348204570184983 0.01163750099381585 0.252 0.013736254390651152 0.248 0.013663187134877653 0.5201262825572218 0.014041096664344326 0.6346153846153846 0.0474473339327792 
6442450944 1000 2097152000 0 0.22696245733788395 0.012240491536132868 0.18686006825938567 0.011391015649694384 0.2937710437710438 0.009346423298166723 0.30134680134680136 0.009415259879351608 6010.136942605703 249.9617652545638 0.03202018241800893 0.0024527716898885077 0.22580645161290322 0.016399713788445094 0.1858678955453149 0.015257836369998404 0.5353645266594124 0.011636607860111557 0.5478781284004353 0.011612217507379619 0.397 0.015480007449307987 0.41 0.015560917136921672 0.5059194948697711 0.014051500838485807 0.36538461538461536 0.0474473339327792 
6442450944 3000 6291456000 0 0.22781569965870307 0.012256708602326917 0.17235494880546076 0.011037113093461295 0.39604377104377103 0.010035580962097961 0.42845117845117847 0.010154195733990972 47.358620588709385 1.808567020454113 0.3011837764409082 0.0063915964889334235 0.27956989247311825 0.017602909186822453 0.22119815668202766 0.016279743532401664 0.6196953210010882 0.011326620892570312 0.6256800870511425 0.01129127680119499 0.626 0.015308767369006363 0.73 0.014046255632633915 0.5035516969218626 0.014052131146915867 0.41346153846153844 0.04852294969729053 
6442450944 3000 6291456000 5 0.22525597269624573 0.012207839995407303 0.19112627986348124 0.011490055292778589 0.4255050505050505 0.010145271182591032 0.4372895622895623 0.010178768429321578 74.15854068631617 2.827193639662995 0.2239472152144382 0.005808052546356389 0.2488479262672811 0.016957985904525585 0.2227342549923195 0.016320054046165107 0.6240478781284005 0.011301098166895712 0.6305767138193689 0.01126098862857234 0.727 0.014095022868717597 0.775 0.013211720158614751 0.5067087608524072 0.014051220692330349 0.36538461538461536 0.0474473339327792 
6442450944 13000 27262976000 0 0.2619453924914676 0.012849054826858112 0.22866894197952217 0.012272853582540806 0.49284511784511786 0.010258733022446372 0.5517676767676768 0.01020464512685694 10.219578213223699 0.293003624416877 0.5144575975160101 0.006963064961328413 0.2764976958525346 0.017543209075825194 0.21351766513056836 0.016073287529685207 0.6844396082698585 0.010843119201758941 0.690968443960827 0.01078141946440698 0.74 0.013877773329774164 0.828 0.011939788882495321 0.5311760063141279 0.014025142640639516 0.36538461538461536 0.0474473339327792 
6442450944 13000 27262976000 5 0.2883959044368601 0.013238394422428178 0.24744027303754265 0.012610352663292673 0.5542929292929293 0.010199118183322989 0.5774410774410774 0.010135978222981077 12.053791467465706 0.3459062245007954 0.46070250339607993 0.006944429304264613 0.261136712749616 0.017228970682408615 0.2304147465437788 0.016516834820590964 0.6871599564744287 0.010817714425701095 0.6942328618063112 0.010749627366141629 0.88 0.010281328012747391 0.88 0.010281328012747396 0.5398579321231255 0.014007765428365165 0.36538461538461536 0.0474473339327792 
6442450944 23000 48234496000 0 0.2909556313993174 0.01327307786590759 0.24829351535836178 0.012624912868089758 0.5256734006734006 0.010246249665591216 0.5837542087542088 0.010114819404500866 7.175217334314027 0.1913641523713434 0.5767514069474092 0.0068834183570844944 0.25499231950844853 0.01709571410527982 0.19201228878648233 0.01544934998590095 0.7154515778019587 0.01052721846413062 0.7105549510337323 0.010581014740675597 0.759 0.013531522534515441 0.831 0.011856625977890124 0.56353591160221 0.013938569465677023 0.36538461538461536 0.0474473339327792 
6442450944 23000 48234496000 5 0.31569965870307165 0.013582571095815291 0.28071672354948807 0.013131238126975591 0.6136363636363636 0.009991296778159617 0.6165824915824916 0.009976995068264717 8.329433595830194 0.22059397799744124 0.5402678051620415 0.006943350295664747 0.24731182795698925 0.016922842446712393 0.22580645161290322 0.01639971378844508 0.7138193688792165 0.010545318576106648 0.7138193688792165 0.010545318576106638 0.912 0.008963053962592072 0.905 0.009276910103103319 0.5643251775848461 0.013935709739615713 0.36538461538461536 0.0474473339327792 
6442450944 33000 69206016000 0 0.3122866894197952 0.013542598541688065 0.2721843003412969 0.013006600406423707 0.5521885521885522 0.010203742451111532 0.6115319865319865 0.010001276044485228 6.530326641904297 0.1661505811128708 0.5938288375703473 0.006842223524282651 0.28110599078341014 0.017632374626460008 0.22119815668202766 0.01627974353240166 0.7312295973884657 0.01034339294009 0.7279651795429815 0.01038276378624738 0.786 0.012975838021968776 0.864 0.01084535023047299 0.5737963693764798 0.013898585965412338 0.3557692307692308 0.04717221961050337 
6442450944 33000 69206016000 5 0.3387372013651877 0.01383056892797433 0.29948805460750855 0.013385021637313562 0.6401515151515151 0.00984848484848483 0.6203703703703703 0.009958037725468568 7.459583554887503 0.18939487622618414 0.5587036677663497 0.006917799856218219 0.25499231950844853 0.01709571410527982 0.22734254992319508 0.01643906767511775 0.7301414581066377 0.010356595421852193 0.7247007616974973 0.01042142927736953 0.922 0.008484573530118576 0.917 0.008728527206074789 0.5730071033938438 0.013901878072575057 0.36538461538461536 0.0474473339327792 
6442450944 43000 90177536000 0 0.31569965870307165 0.013582571095815288 0.2781569965870307 0.0130944699195388 0.5888047138047138 0.01009666381181768 0.627104377104377 0.009922743197129252 5.950196799336518 0.14649612521516953 0.6149815641373957 0.006779284873671324 0.26574500768049153 0.017326040808935694 0.21812596006144394 0.01619814925841932 0.7290533188248096 0.010369718937426844 0.7247007616974973 0.01042142927736953 0.835 0.011743632866916154 0.875 0.010463483381956722 0.585635359116022 0.013844846232268563 0.40384615384615385 0.048346889526540184 
6442450944 43000 90177536000 5 0.34897610921501704 0.013928933461382501 0.3046075085324232 0.013449522109932487 0.6544612794612794 0.009757948730670313 0.6485690235690236 0.009796395582817722 6.963521145677115 0.17393944993789334 0.579856394333398 0.006876559059306566 0.2457757296466974 0.016887410894296958 0.22427035330261136 0.01636004334826551 0.7377584330794341 0.010262502565172443 0.7279651795429815 0.010382763786247381 0.934 0.007855297938697587 0.927 0.008230354715244054 0.579321231254933 0.013874526372008316 0.36538461538461536 0.0474473339327792 
6442450944 53000 111149056000 0 0.3216723549488055 0.013650488084494162 0.2901023890784983 0.013261573677520773 0.5925925925925926 0.010082326627832858 0.6317340067340067 0.009897286209010894 5.1347781528062875 0.12305051290040601 0.6444789443042888 0.006668821649430298 0.2749615975422427 0.017512971782225217 0.2304147465437788 0.016516834820590968 0.7470076169749728 0.01014288869886245 0.7404787812840044 0.010227939888173922 0.831 0.011856625977890126 0.888 0.009977753031397234 0.5982636148382005 0.0137784392666495 0.36538461538461536 0.0474473339327792 
6442450944 53000 111149056000 5 0.3447098976109215 0.01388881628678211 0.3097269624573379 0.01351205841523836 0.6683501683501684 0.009660733780923943 0.6506734006734006 0.009782853449399291 6.045311469271053 0.14751492442244005 0.6037259848631865 0.00681443423826281 0.2519201228878648 0.017027415657021126 0.21505376344086022 0.016115240864129177 0.7448313384113167 0.010171571592521833 0.7247007616974973 0.01042142927736953 0.942 0.0073953154557929454 0.935 0.007799733061832025 0.6085240726124704 0.013717487071290854 0.36538461538461536 0.0474473339327792 
6442450944 63000 132120576000 0 0.3216723549488055 0.013650488084494162 0.2883959044368601 0.013238394422428166 0.5867003367003367 0.010104361780747525 0.6481481481481481 0.009799078929868706 5.200285063980598 0.12150224322335487 0.6448670677275373 0.006667187146789758 0.28417818740399386 0.017690542680190782 0.20583717357910905 0.015858423219323892 0.7404787812840044 0.010227939888173927 0.7323177366702938 0.010330111189370422 0.837 0.011686212712746839 0.898 0.009575368801653886 0.5951065509076559 0.013795927003124929 0.3557692307692308 0.04717221961050337 
6442450944 63000 132120576000 5 0.36689419795221845 0.01408413311810429 0.3199658703071672 0.013631345807016193 0.6742424242424242 0.009616642976885973 0.6662457912457912 0.009676065683575477 6.535263183437469 0.1589858955072241 0.5986803803609548 0.0068289633472628335 0.26574500768049153 0.017326040808935694 0.24731182795698925 0.016922842446712393 0.7399347116430903 0.01023489324906129 0.7290533188248096 0.010369718937426843 0.94 0.007513751157474923 0.944 0.007274401481697061 0.6077348066298343 0.013722400462000886 0.36538461538461536 0.0474473339327792 
6442450944 73000 153092096000 0 0.3387372013651877 0.013830568927974332 0.2977815699658703 0.013363080107244487 0.6064814814814815 0.01002442688429257 0.6498316498316499 0.009788295410093148 4.930018080740738 0.1143397671948423 0.6462254997089074 0.0066614286635127895 0.2980030721966206 0.017939952883824505 0.20890937019969277 0.015945399396423917 0.7562568008705114 0.010017199471500609 0.7372143634385201 0.010269354068140772 0.862 0.0109121526325044 0.898 0.009575368801653895 0.5935280189423836 0.01380444869775337 0.375 0.04770204856076104 
6442450944 73000 153092096000 5 0.3643344709897611 0.014063260279882415 0.3225255972696246 0.013659980894277376 0.6628787878787878 0.009700146509130068 0.6637205387205387 0.009694178072725204 5.767178493250131 0.13910616160502345 0.6138171938676499 0.006783097576259389 0.2565284178187404 0.017129443327887562 0.22887864823348694 0.016478107276313273 0.7546245919477693 0.010039831320422384 0.7372143634385201 0.010269354068140769 0.945 0.007212976294639236 0.942 0.007395315455792951 0.6195737963693765 0.013644727908656833 0.36538461538461536 0.0474473339327792 
6442450944 83000 174063616000 0 0.33532423208191126 0.01379618294778556 0.2960750853242321 0.013340916085246271 0.6165824915824916 0.009976995068264723 0.6607744107744108 0.009714917207765848 4.648599254795382 0.10535458605928047 0.6720357073549389 0.006540659313970578 0.2995391705069124 0.01796644118858794 0.2411674347158218 0.016779369344911064 0.7595212187159956 0.009971345364651062 0.7486398258977149 0.010121156016819257 0.848 0.01135891830347528 0.905 0.009276910103103305 0.6045777426992897 0.013741678387545348 0.36538461538461536 0.0474473339327792 
6442450944 83000 174063616000 5 0.3873720136518771 0.014235872487909872 0.34812286689419797 0.013921008595179344 0.6856060606060606 0.009526702423162905 0.6788720538720538 0.009580787536986797 5.535948585385137 0.13166797107003725 0.6338055501649524 0.006711907623691306 0.271889400921659 0.017451716009436832 0.250384024577573 0.01699284305519003 0.7589771490750816 0.009979042717267315 0.7459194776931447 0.010157271999135041 0.952 0.00676326413366668 0.947 0.007088105617246444 0.6258879242304657 0.013599792958329832 0.36538461538461536 0.0474473339327792 
6442450944 93000 195035136000 0 0.3455631399317406 0.013896938461145687 0.3191126279863481 0.013621696119173292 0.6077441077441077 0.010018744689650043 0.6670875420875421 0.009669958978395326 4.48337862995734 0.1006664726667958 0.6699010285270716 0.006551480922052887 0.2964669738863287 0.017913222760382756 0.22734254992319508 0.016439067675117748 0.7546245919477693 0.010039831320422379 0.7464635473340587 0.01015009083455179 0.837 0.011686212712746839 0.896 0.009658016218524289 0.6235201262825573 0.013616931960667183 0.36538461538461536 0.0474473339327792 
6442450944 93000 195035136000 5 0.38993174061433444 0.014252959848892886 0.35494880546075086 0.01398303690409409 0.6936026936026936 0.00945945357339833 0.6830808080808081 0.00954725461144638 5.153656839065443 0.11948598397015374 0.6522414127692606 0.006635217894374427 0.25960061443932414 0.017196070008180023 0.23963133640552994 0.016742766935101443 0.7606093579978237 0.00995588425029169 0.749727965179543 0.010106561880089777 0.948 0.007024624213817143 0.947 0.007088105617246447 0.6361483820047356 0.013521488896883416 0.34615384615384615 0.04687634642174987 
6442450944 103000 216006656000 0 0.3412969283276451 0.013855831287497717 0.3165529010238908 0.01359243151906808 0.6127946127946128 0.009995312065890341 0.6675084175084175 0.009666892606130118 4.391958975549276 0.09674535773757838 0.6755288181641762 0.006522620011589215 0.2872503840245776 0.017747701948846593 0.2196620583717358 0.016239109414933936 0.7578890097932536 0.009994371269104402 0.749727965179543 0.010106561880089782 0.836 0.011715000693181326 0.906 0.009233052000787716 0.6148382004735596 0.013676821287521413 0.41346153846153844 0.04852294969729053 
6442450944 103000 216006656000 5 0.39761092150170646 0.014301752223279535 0.3575085324232082 0.014005494275916573 0.694023569023569 0.009455822036426623 0.6961279461279462 0.009437524848293738 5.060378615577977 0.1155386596750153 0.651853289346012 0.006636943975418101 0.2642089093701997 0.01729395454974451 0.2534562211981567 0.01706170543978574 0.763873775843308 0.00990896589055822 0.7546245919477693 0.010039831320422396 0.949 0.00696042006257141 0.946 0.007150883521295439 0.6448303078137332 0.013450047479569254 0.36538461538461536 0.0474473339327792 
6442450944 113000 236978176000 0 0.3583617747440273 0.014012883334859855 0.3302047781569966 0.013743085603760433 0.6300505050505051 0.009906656266021142 0.6755050505050505 0.009606970654515781 4.329285826337372 0.0947711946678595 0.6836794100523966 0.006478911597012886 0.28417818740399386 0.017690542680190775 0.22887864823348694 0.016478107276313273 0.763873775843308 0.00990896589055822 0.7464635473340587 0.010150090834551791 0.855 0.011139977517890138 0.906 0.009233052000787723 0.6195737963693765 0.013644727908656826 0.375 0.04770204856076104 
6442450944 113000 236978176000 5 0.39419795221843 0.014280522667467321 0.34897610921501704 0.013928933461382501 0.6994949494949495 0.009407763090599318 0.6931818181818182 0.009463075835198948 5.053610442694899 0.11458842278518755 0.6489423636716476 0.006649735148369256 0.2534562211981567 0.01706170543978574 0.2519201228878648 0.017027415657021126 0.76550598476605 0.00988520314324054 0.749183895538629 0.010113869547069044 0.949 0.006960420062571408 0.947 0.007088105617246447 0.6440410418310971 0.01345674065627396 0.36538461538461536 0.0474473339327792 
6442450944 123000 257949696000 0 0.3532423208191126 0.013967822714840055 0.3302047781569966 0.013743085603760433 0.6266835016835017 0.00992500914280289 0.6788720538720538 0.009580787536986797 4.114482602741203 0.08888362139560774 0.6867843974383854 0.006461658130130339 0.27956989247311825 0.017602909186822453 0.21658986175115208 0.016156860583178303 0.7676822633297062 0.009853201384168243 0.7535364526659413 0.010054810789671824 0.861 0.010945263761042965 0.913 0.008916866630745918 0.6140489344909235 0.01368203699339741 0.3942307692307692 0.04815154775990711 
6442450944 123000 257949696000 5 0.40102389078498296 0.014322255790719865 0.35238907849829354 0.013960142600598685 0.7058080808080808 0.009350328648861737 0.6982323232323232 0.009418994158522532 4.81246564858848 0.10869508995206971 0.6623326217737241 0.006588623616680431 0.2626728110599078 0.017261598347857544 0.24731182795698925 0.016922842446712393 0.7665941240478781 0.009869247889520991 0.7546245919477693 0.010039831320422394 0.95 0.0068954729748978965 0.947 0.007088105617246447 0.6448303078137332 0.013450047479569252 0.36538461538461536 0.0474473339327792 
6442450944 133000 278921216000 0 0.3506825938566553 0.013944635930726087 0.32764505119453924 0.013715847940719342 0.6308922558922558 0.009901987410242716 0.6797138047138047 0.00957415266873942 4.2253885854667805 0.09124288335370657 0.6836794100523966 0.006478911597012884 0.28110599078341014 0.017632374626460008 0.22734254992319508 0.016439067675117748 0.76550598476605 0.009885203143240536 0.7546245919477693 0.010039831320422398 0.852 0.011234866364235246 0.909 0.00909954953840025 0.6227308602999211 0.0136225679287995 0.5384615384615384 0.04912048887947827 
6442450944 133000 278921216000 5 0.3924914675767918 0.014269634635670707 0.35494880546075086 0.013983036904094095 0.7087542087542088 0.009322788837938866 0.7079124579124579 0.009330705616569067 5.106129647464803 0.11690374223258095 0.6458373762856588 0.006663079937558081 0.25806451612903225 0.017162894755127063 0.24731182795698925 0.016922842446712393 0.7693144722524483 0.009828959550983098 0.7546245919477693 0.010039831320422394 0.951 0.006829761756140921 0.953 0.00669595667816304 0.6471981057616417 0.013429728101788958 0.36538461538461536 0.0474473339327792 
6442450944 143000 299892736000 0 0.35238907849829354 0.013960142600598684 0.3310580204778157 0.013752062419817832 0.6342592592592593 0.009882988069418841 0.686026936026936 0.009523245335215513 4.158266343254968 0.09048163371026693 0.6889190762662527 0.006449601295857648 0.2749615975422427 0.01751297178222522 0.21505376344086022 0.01611524086412918 0.7671381936887922 0.009861236071080758 0.7600652883569097 0.009963625892809544 0.859 0.011010914595992445 0.911 0.00900889339265152 0.6306235201262825 0.013564470596053523 0.4423076923076923 0.04893740777701 
6442450944 143000 299892736000 5 0.3967576791808874 0.014296513020180639 0.35580204778157 0.01399057113791876 0.7087542087542088 0.009322788837938866 0.702020202020202 0.009385046066694871 4.77970595167684 0.1080961658109501 0.6633029303318455 0.0065839678136369656 0.2519201228878648 0.017027415657021126 0.2565284178187404 0.017129443327887562 0.7698585418933623 0.0098208328268398 0.7578890097932536 0.009994371269104387 0.95 0.006895472974897884 0.952 0.006763264133666682 0.6377269139700079 0.013508855476252512 0.36538461538461536 0.0474473339327792 
11324620800 1 2097152 0 0.25341296928327645 0.012710896778378606 0.2175767918088737 0.012057262020972495 0.25042087542087543 0.008890213675113957 0.257996632996633 0.008977970005203402 1.1712367351313166e7 1.2346900181705686e6 0.0 0.0 0.2672811059907834 0.017357858622410096 0.21658986175115208 0.016156860583178303 0.515778019586507 0.01166001440042618 0.5174102285092492 0.011658749823107691 0.213 0.01295371756673724 0.201 0.01267910721461733 0.4972375690607735 0.014052271211616448 0.6346153846153846 0.0474473339327792 
11324620800 2 4194304 0 0.2525597269624573 0.012696728980207706 0.2167235494880546 0.012040156713481192 0.25 0.008885233166386385 0.25673400673400676 0.008963590834042407 1.1698560391417136e7 1.2328082516491911e6 0.0 0.0 0.2672811059907834 0.017357858622410096 0.21658986175115208 0.016156860583178303 0.515233949945593 0.011660408257153632 0.5179542981501633 0.011658300623287153 0.213 0.01295371756673724 0.2 0.012655439943366651 0.4996053670086819 0.014052481306049512 0.6346153846153846 0.0474473339327792 
11324620800 4 8388608 0 0.25 0.012653835621466646 0.2158703071672355 0.012022975360030675 0.2516835016835017 0.008905088235948773 0.25757575757575757 0.008973187820215221 1.147325511523549e7 1.201431499680742e6 0.0 0.0 0.2565284178187404 0.01712944332788756 0.22119815668202766 0.016279743532401667 0.5174102285092492 0.011658749823107691 0.5195865070729053 0.011656869979288465 0.211 0.012909130321042094 0.208 0.01284137457209692 0.5019731649565904 0.014052376259225643 0.6346153846153846 0.0474473339327792 
11324620800 8 16777216 0 0.26109215017064846 0.012835523909473855 0.20392491467576793 0.011774262478702254 0.2558922558922559 0.00895395024301399 0.25673400673400676 0.008963590834042407 6.718105731840838e8 8.664254831327128e7 0.0 0.0 0.2488479262672811 0.01695798590452558 0.2073732718894009 0.015902084913876343 0.5233949945593036 0.011653047155927793 0.528835690968444 0.011646407809944723 0.215 0.012997843819031832 0.21 0.012886662332274543 0.48303078137332284 0.014044390401612981 0.6346153846153846 0.0474473339327792 
11324620800 16 33554432 0 0.24914675767918087 0.012639407111926432 0.19539249146757678 0.011586907189952911 0.27314814814814814 0.00914303271836034 0.26936026936026936 0.009103043207756971 2.3605350910228238e7 2.522953082865253e6 0.0 0.0 0.2411674347158218 0.016779369344911064 0.19969278033794163 0.0156802459664206 0.5201305767138193 0.01165636541078037 0.514689880304679 0.011660788281735479 0.206 0.012795613612786543 0.204 0.012749374359024386 0.4972375690607735 0.014052271211616441 0.6346153846153846 0.0474473339327792 
11324620800 32 67108864 0 0.25170648464163825 0.012682496334042963 0.19027303754266212 0.011470424179225712 0.26430976430976433 0.009048410451863014 0.26641414141414144 0.009071357971078688 8.986223798813619e6 866786.8646757161 0.0 0.0 0.22580645161290322 0.01639971378844508 0.21658986175115208 0.0161568605831783 0.5081610446137106 0.011664270112244227 0.514145810663765 0.011661154475524836 0.212 0.01293148186493805 0.209 0.012864077288499337 0.49171270718232046 0.014050555322824194 0.6346153846153846 0.0474473339327792 
11324620800 64 134217728 0 0.2380546075085324 0.012445770028026208 0.1825938566552901 0.011289730684564974 0.26515151515151514 0.009057621139172616 0.2727272727272727 0.00913863072636423 4.7977396348531395e6 424621.3696074638 0.0 0.0 0.23195084485407066 0.0165552524979259 0.1966205837173579 0.01558899660144947 0.5092491838955386 0.011663828032649187 0.5168661588683352 0.011659185184878913 0.21 0.01288666233227456 0.204 0.012749374359024386 0.47987371744277824 0.01404109666434433 0.6346153846153846 0.0474473339327792 
11324620800 128 268435456 0 0.24829351535836178 0.01262491286808976 0.19283276450511946 0.01152905546566333 0.27735690235690236 0.009186490105111902 0.27104377104377103 0.009120919741760604 2.4349340766283595e6 198316.04090366836 0.0 0.0 0.2304147465437788 0.016516834820590964 0.19201228878648233 0.015449349985900945 0.5070729053318824 0.011664656918145945 0.5184983677910773 0.011657837583818154 0.222 0.013148721948877366 0.194 0.012510816141264359 0.5090765588003157 0.014050170094497704 0.6346153846153846 0.0474473339327792 
11324620800 256 536870912 0 0.2354948805460751 0.012399451855004752 0.197098976109215 0.011625047669880647 0.273989898989899 0.009151805901544015 0.265993265993266 0.009066789565615694 873510.1177685236 66276.0579052977 0.0 0.0 0.22580645161290322 0.01639971378844508 0.1935483870967742 0.015496272948879395 0.5228509249183896 0.011653634832401163 0.5369967355821545 0.011633844942776457 0.225 0.013211720158614753 0.21 0.012886662332274548 0.5019731649565904 0.01405237625922564 0.6346153846153846 0.0474473339327792 
11324620800 512 1073741824 0 0.23208191126279865 0.012336718284948854 0.1825938566552901 0.011289730684564993 0.2748316498316498 0.009160538115254954 0.2697811447811448 0.009107527914671064 157621.12596752122 9088.63038440638 0.0 0.0 0.23655913978494625 0.016668667667174192 0.19815668202764977 0.01563480394678898 0.5315560391730142 0.011642567710878958 0.5408052230685527 0.011626910523588567 0.246 0.013626065817750638 0.242 0.013550631705555953 0.5130228887134964 0.014047718393997663 0.6346153846153846 0.0474473339327792 
11324620800 1000 2097152000 0 0.22525597269624573 0.012207839995407315 0.19112627986348124 0.011490055292778594 0.30387205387205385 0.009437524848293738 0.2962962962962963 0.0093697115856843 5314.641671113494 223.64431004837544 0.030079565301765962 0.0023796654508159787 0.22887864823348694 0.016478107276313263 0.1935483870967742 0.015496272948879395 0.5505984766050055 0.011605936624156077 0.5620239390642002 0.011575720065594108 0.417 0.015599819048769618 0.435 0.0156850572527172 0.5035516969218626 0.014052131146915864 0.5576923076923077 0.04893740777700999 
11324620800 3000 6291456000 0 0.23122866894197952 0.012320858834772271 0.19539249146757678 0.01158690718995291 0.3952020202020202 0.010031894052790973 0.4444444444444444 0.01019625483869167 32.58271672415868 1.1883315028110615 0.3475645255191151 0.006634353032738008 0.2626728110599078 0.017261598347857544 0.2119815668202765 0.016030997960619395 0.6273122959738846 0.011281318332897748 0.6430903155603918 0.011177909079261195 0.643 0.015158521721486774 0.729 0.014062601350986186 0.4980268350434096 0.014052376259225636 0.34615384615384615 0.04687634642174987 
11324620800 3000 6291456000 5 0.22610921501706485 0.012224202097063283 0.20136518771331058 0.01171892747744427 0.4132996632996633 0.010104361780747521 0.4436026936026936 0.010194308914521144 51.056737330110145 1.848877668183191 0.2621773724044246 0.006127533032498071 0.25499231950844853 0.01709571410527983 0.24423963133640553 0.016851689430077556 0.6300326441784548 0.011264415223415269 0.6371055495103374 0.011218667570840881 0.76 0.013512312258920843 0.788 0.012931481864938013 0.5067087608524072 0.014051220692330349 0.36538461538461536 0.0474473339327792 
11324620800 13000 27262976000 0 0.2773037542662116 0.013082095839059376 0.22866894197952217 0.012272853582540795 0.484006734006734 0.01025453358928817 0.5551346801346801 0.010197216690356416 9.245085794000516 0.2606406068355453 0.5261013002134679 0.006956479649113949 0.27956989247311825 0.017602909186822453 0.21351766513056836 0.016073287529685214 0.7040261153427638 0.01065041431714812 0.7013057671381937 0.01067855639814924 0.755 0.01360735683959812 0.831 0.011856625977890122 0.5248618784530387 0.01403510288362775 0.36538461538461536 0.0474473339327792 
11324620800 13000 27262976000 5 0.28668941979522183 0.013214986329274777 0.25426621160409557 0.012724999945157744 0.5681818181818182 0.010163945352271737 0.5829124579124579 0.010117738967781991 11.368575175291225 0.32341844655174123 0.46322530564719583 0.006947110835634445 0.2642089093701997 0.01729395454974451 0.2196620583717358 0.016239109414933933 0.6974972796517954 0.010717199698083888 0.6969532100108814 0.010722648689531522 0.905 0.009276910103103319 0.899 0.009533618929340987 0.5524861878453039 0.013974847640536197 0.36538461538461536 0.0474473339327792 
11324620800 23000 48234496000 0 0.29948805460750855 0.013385021637313567 0.26109215017064846 0.012835523909473841 0.5248316498316499 0.010247123122159292 0.5942760942760943 0.010075755540128873 6.6396067124033324 0.16928113797752983 0.5957694546865904 0.006837002726262907 0.261136712749616 0.017228970682408612 0.2073732718894009 0.01590208491387633 0.7149075081610446 0.010533270588738947 0.720348204570185 0.010471899530306562 0.797 0.01272607374459828 0.861 0.010945263761042951 0.5524861878453039 0.013974847640536194 0.36538461538461536 0.0474473339327792 
11324620800 23000 48234496000 5 0.3165529010238908 0.01359243151906808 0.2790102389078498 0.01310678488360134 0.6178451178451179 0.009970747281292417 0.6241582491582491 0.009938436373170626 7.443471338245806 0.1913040520894898 0.5651077042499515 0.006906667423619285 0.2519201228878648 0.017027415657021126 0.21658986175115208 0.016156860583178303 0.7132752992383025 0.010551314503108084 0.7252448313384113 0.010415033676676046 0.921 0.008534156773333442 0.924 0.0083841692667964 0.5966850828729282 0.013787257285896248 0.36538461538461536 0.0474473339327792 
11324620800 33000 69206016000 0 0.302901023890785 0.013428241573185349 0.2832764505119454 0.013167478735134575 0.5635521885521886 0.010176569980111044 0.6212121212121212 0.009953737656542037 5.581729792778012 0.13664944737999038 0.6285658839510965 0.006731756077302263 0.2764976958525346 0.017543209075825194 0.2304147465437788 0.016516834820590968 0.7257889009793254 0.010408618664933384 0.73449401523395 0.010303308653024427 0.824 0.012048616898597512 0.882 0.010206869264381791 0.5816890292028414 0.013863669961195904 0.5769230769230769 0.048679937479186836 
11324620800 33000 69206016000 5 0.3506825938566553 0.01394463593072609 0.31399317406143346 0.01356269122472629 0.6523569023569024 0.009771868846830912 0.6578282828282829 0.009735236771958745 6.4571493821412576 0.16143558507427738 0.5924704055889773 0.006845812181724584 0.2304147465437788 0.016516834820590964 0.2119815668202765 0.0160309979606194 0.7334058759521219 0.010316749863541365 0.7301414581066377 0.010356595421852204 0.931 0.00801893405031515 0.93 0.008072494358323502 0.5935280189423836 0.013804448697753376 0.36538461538461536 0.0474473339327792 
11324620800 43000 90177536000 0 0.3165529010238908 0.01359243151906808 0.2713310580204778 0.012993807727545792 0.5829124579124579 0.01011773896778199 0.6393097643097643 0.009853512108416741 5.211636726493541 0.12356407249607071 0.6473898699786532 0.006656446028047864 0.2780337941628264 0.017573187770282706 0.2119815668202765 0.016030997960619388 0.733949945593036 0.010310039263352826 0.7410228509249184 0.010220966031405605 0.858 0.011043457699378229 0.899 0.009533618929340988 0.6029992107340174 0.013751092519806704 0.36538461538461536 0.0474473339327792 
11324620800 43000 90177536000 5 0.3506825938566553 0.013944635930726096 0.3097269624573379 0.01351205841523836 0.6738215488215489 0.009619849417035177 0.6607744107744108 0.009714917207765848 6.395848653129741 0.1587034786542729 0.600815059188822 0.006822908579984738 0.25499231950844853 0.01709571410527983 0.22119815668202766 0.016279743532401667 0.7388465723612623 0.010248738649935587 0.7383025027203483 0.01025563077270823 0.944 0.007274401481697062 0.937 0.007687007876286427 0.6124704025256511 0.013692354636016769 0.36538461538461536 0.0474473339327792 
11324620800 53000 111149056000 0 0.3267918088737201 0.013706665975587342 0.2935153583617747 0.013307250444941122 0.5946969696969697 0.010074093589739203 0.6582491582491582 0.009732359564894592 4.796871041901922 0.11094534599591807 0.6578692024063653 0.006609641974316338 0.30721966205837176 0.018095292260828223 0.23195084485407066 0.016555252497925898 0.7459194776931447 0.010157271999135044 0.749727965179543 0.010106561880089793 0.845 0.011450157470799468 0.906 0.009233052000787736 0.6243093922651933 0.013611257508380442 0.36538461538461536 0.0474473339327792 
11324620800 53000 111149056000 5 0.37372013651877134 0.014137708601759095 0.3387372013651877 0.01383056892797433 0.6830808080808081 0.00954725461144637 0.6851851851851852 0.009530150430975609 5.517369221836505 0.13098459128750997 0.6270133902581021 0.006737473981200124 0.2565284178187404 0.017129443327887562 0.2350230414746544 0.01663116682389096 0.750816104461371 0.010091882770120214 0.7459194776931447 0.010157271999135041 0.947 0.007088105617246447 0.955 0.006558812241406104 0.6345698500394633 0.01353396509763878 0.36538461538461536 0.0474473339327792 
11324620800 63000 132120576000 0 0.3370307167235495 0.013813476652902272 0.2960750853242321 0.013340916085246263 0.617003367003367 0.009974920384536482 0.6641414141414141 0.009691180932083501 4.651232272544664 0.10465549251606167 0.6708713370851931 0.006546580975553099 0.2780337941628264 0.017573187770282713 0.21351766513056836 0.016073287529685214 0.7513601741022851 0.010084511234296847 0.7453754080522307 0.01016443223706049 0.864 0.01084535023047299 0.918 0.008680515615523727 0.6148382004735596 0.013676821287521412 0.6153846153846154 0.0479366886807504 
11324620800 63000 132120576000 5 0.3771331058020478 0.014163366896192589 0.33447098976109213 0.01378746032244138 0.6990740740740741 0.009411516193787182 0.6893939393939394 0.009495260551195608 5.468919830376295 0.1290613777208165 0.6405977100718029 0.006684904136033007 0.25499231950844853 0.017095714105279824 0.21658986175115208 0.016156860583178303 0.7578890097932536 0.0099943712691044 0.7475516866158868 0.010135665547362362 0.946 0.007150883521295436 0.942 0.0073953154557929515 0.6195737963693765 0.013644727908656826 0.36538461538461536 0.0474473339327792 
11324620800 73000 153092096000 0 0.3319112627986348 0.013760988200880538 0.295221843003413 0.013329750293382321 0.6237373737373737 0.009940646221513779 0.6654040404040404 0.009682137724327907 4.391023410331293 0.09795020523582643 0.6823209780710265 0.006486354839079663 0.30414746543778803 0.018044465791506783 0.2457757296466974 0.016887410894296937 0.7421109902067464 0.010206956662056241 0.749183895538629 0.010113869547069044 0.876 0.010427498872343958 0.917 0.008728527206074787 0.6148382004735596 0.013676821287521417 0.375 0.04770204856076104 
11324620800 73000 153092096000 5 0.3660409556313993 0.01407722310847014 0.3412969283276451 0.01385583128749772 0.6986531986531986 0.009415259879351611 0.696969696969697 0.00943014066927896 4.962376313332922 0.11513741241541037 0.6588395109644867 0.0066051282565176015 0.2519201228878648 0.017027415657021126 0.23195084485407066 0.016555252497925898 0.7665941240478781 0.009869247889520991 0.750816104461371 0.010091882770120214 0.946 0.007150883521295436 0.944 0.007274401481697065 0.6464088397790055 0.013436541262599954 0.36538461538461536 0.0474473339327792 
11324620800 83000 174063616000 0 0.35665529010238906 0.013998056902620199 0.31569965870307165 0.013582571095815291 0.6422558922558923 0.009835772757343358 0.6822390572390572 0.009554033064443064 4.242185400791759 0.0920567045256803 0.6920240636522415 0.006431778256505189 0.2887864823348694 0.017775906336539225 0.2304147465437788 0.016516834820590964 0.7535364526659413 0.01005481078967181 0.750816104461371 0.010091882770120214 0.877 0.010391293421849876 0.912 0.00896305396259208 0.6345698500394633 0.013533965097638795 0.36538461538461536 0.0474473339327792 
11324620800 83000 174063616000 5 0.3873720136518771 0.014235872487909872 0.3506825938566553 0.013944635930726087 0.6982323232323232 0.009418994158522525 0.70496632996633 0.009358110551087425 5.022474607246327 0.11542814988556517 0.659033572676111 0.006604221822265862 0.2764976958525346 0.017543209075825194 0.22734254992319508 0.01643906767511775 0.764417845484222 0.00990106758647389 0.7535364526659413 0.010054810789671818 0.954 0.006627814717380714 0.95 0.00689547297489789 0.6448303078137332 0.013450047479569254 0.36538461538461536 0.0474473339327792 
11324620800 93000 195035136000 0 0.378839590443686 0.01417591549000032 0.3250853242320819 0.013688147309729119 0.6527777777777778 0.00976910167970091 0.6906565656565656 0.009484615220606828 4.028653713741089 0.08655733877906441 0.6968756064428488 0.006403245422331941 0.29185867895545314 0.01783157055397193 0.2196620583717358 0.01623910941493394 0.7606093579978237 0.009955884250291685 0.7546245919477693 0.010039831320422394 0.881 0.010244215145336664 0.925 0.008333333333333333 0.6361483820047356 0.01352148889688341 0.5 0.04926646390821466 
11324620800 93000 195035136000 5 0.40017064846416384 0.014317197787809174 0.36860068259385664 0.014097810678042185 0.7011784511784511 0.009392656275408726 0.7121212121212122 0.009290733161670152 4.517772451160626 0.10140620144772639 0.6846497186105182 0.006473555880726419 0.2519201228878648 0.017027415657021126 0.22887864823348694 0.016478107276313273 0.7725788900979326 0.009779850767847232 0.750816104461371 0.010091882770120216 0.951 0.006829761756140919 0.948 0.007024624213817146 0.6432517758484609 0.013463393958028726 0.36538461538461536 0.0474473339327792 
11324620800 103000 216006656000 0 0.3728668941979522 0.014131176760131158 0.32849829351535836 0.013724978465537378 0.6502525252525253 0.009785578618940721 0.6872895622895623 0.009512819491443725 4.0406636007102525 0.0869468775310831 0.6984281001358432 0.00639393711933144 0.29339477726574503 0.017859032704399504 0.21505376344086022 0.016115240864129184 0.7682263329706203 0.009845143772794048 0.7584330794341676 0.009986718001804463 0.882 0.010206869264381791 0.925 0.00833333333333334 0.6503551696921863 0.013402073680850512 0.36538461538461536 0.04744733393277919 
11324620800 103000 216006656000 5 0.3822525597269625 0.014200454049979288 0.3583617747440273 0.014012883334859857 0.696969696969697 0.009430140669278957 0.7133838383838383 0.009278551100969293 4.511275946812189 0.10130258650000722 0.6764991267222977 0.006517535744360228 0.27035330261136714 0.01742069478339314 0.21505376344086022 0.016115240864129177 0.778563656147987 0.009687616456840279 0.764417845484222 0.009901067586473893 0.958 0.006346359293033846 0.956 0.00648892179842742 0.6471981057616417 0.013429728101788958 0.36538461538461536 0.0474473339327792 
11324620800 113000 236978176000 0 0.3839590443686007 0.01421244498065189 0.3370307167235495 0.013813476652902274 0.6687710437710438 0.009657641311350907 0.696969696969697 0.009430140669278964 3.9554172095322877 0.0837126524634232 0.7071608771589365 0.006339948563069488 0.2903225806451613 0.017803862148538005 0.2119815668202765 0.016030997960619395 0.7725788900979326 0.009779850767847232 0.7606093579978237 0.00995588425029169 0.878 0.010354864712936703 0.924 0.008384169266796405 0.6479873717442778 0.013422874824929723 0.46153846153846156 0.04912048887947827 
11324620800 113000 236978176000 5 0.3924914675767918 0.014269634635670714 0.3677474402730375 0.014090995618168472 0.7117003367003367 0.00929477425202963 0.7150673400673401 0.009262170695590656 4.5488854927392355 0.10052710260268491 0.6770813118571706 0.006514469814384406 0.23655913978494625 0.016668667667174196 0.22734254992319508 0.016439067675117748 0.7747551686615887 0.009746643471032138 0.764417845484222 0.00990106758647389 0.958 0.006346359293033846 0.955 0.006558812241406128 0.6479873717442778 0.013422874824929721 0.36538461538461536 0.0474473339327792 
11324620800 123000 257949696000 0 0.3771331058020478 0.014163366896192598 0.3361774744027304 0.013804855026205763 0.6565656565656566 0.00974381736896002 0.7066498316498316 0.009342508331708568 3.7703535624577325 0.07943287538955339 0.7151174073355328 0.006288306538252617 0.29339477726574503 0.017859032704399504 0.21044546850998463 0.01598836948888875 0.7742110990206746 0.009754980670917308 0.7633297062023939 0.009916841655042807 0.883 0.010169287802713329 0.924 0.008384169266796401 0.6511444356748224 0.01339505932013733 0.3557692307692308 0.04717221961050337 
11324620800 123000 257949696000 5 0.39505119453924914 0.014285898292938169 0.3626279863481229 0.014049106564955003 0.7201178451178452 0.009212077524656538 0.7239057239057239 0.009173559873835264 4.29609895124281 0.0947320753125309 0.6893071996895013 0.006447391982990031 0.25960061443932414 0.01719607000818003 0.22580645161290322 0.016399713788445076 0.7856365614798694 0.009574842136050964 0.7693144722524483 0.009828959550983087 0.954 0.006627814717380714 0.954 0.006627814717380716 0.6471981057616417 0.013429728101788961 0.36538461538461536 0.0474473339327792 
11324620800 133000 278921216000 0 0.38139931740614336 0.01419438908668526 0.3378839590443686 0.01382204792228352 0.6641414141414141 0.009691180932083512 0.7087542087542088 0.009322788837938849 3.850732436133652 0.08105866102810731 0.7083252474286823 0.006332538704566833 0.2872503840245776 0.017747701948846593 0.2227342549923195 0.016320054046165124 0.7731229597388466 0.009771584259215179 0.7595212187159956 0.009971345364651073 0.883 0.010169287802713329 0.926 0.008282064512704159 0.6511444356748224 0.013395059320137329 0.47115384615384615 0.04918440626354964 
11324620800 133000 278921216000 5 0.4052901023890785 0.01434686906022932 0.37372013651877134 0.014137708601759095 0.7226430976430976 0.009186490105111909 0.7276936026936027 0.009134218447652673 4.54689955133456 0.10154151624809357 0.6784397438385407 0.006507271043993027 0.2565284178187404 0.01712944332788756 0.2227342549923195 0.01632005404616512 0.7812840043525572 0.00964473193266756 0.7676822633297062 0.009853201384168241 0.957 0.006418114379799741 0.954 0.006627814717380714 0.659037095501184 0.0133226814359348 0.36538461538461536 0.0474473339327792 
11324620800 143000 299892736000 0 0.3822525597269625 0.014200454049979288 0.3319112627986348 0.013760988200880538 0.6658249158249159 0.009679106032919054 0.7079124579124579 0.009330705616569061 3.8739257392229773 0.08229855346979555 0.7096836794100524 0.006323830302520905 0.2903225806451613 0.017803862148538005 0.22427035330261136 0.0163600433482655 0.7704026115342764 0.009812682950815181 0.7627856365614799 0.00992469493358637 0.884 0.010131468138756991 0.929 0.008125578442487928 0.65982636148382 0.013315218762417399 0.3942307692307692 0.04815154775990712 
11324620800 143000 299892736000 5 0.4061433447098976 0.014351656690097862 0.3677474402730375 0.014090995618168472 0.7117003367003367 0.009294774252029629 0.7154882154882155 0.009258050925618818 4.353704238788023 0.09613958488002758 0.6908596933824956 0.006438501737803971 0.2457757296466974 0.01688741089429694 0.24423963133640553 0.016851689430077556 0.7812840043525572 0.009644731932667563 0.7665941240478781 0.009869247889520991 0.958 0.006346359293033846 0.955 0.006558812241406128 0.6661404893449092 0.01325402969514335 0.36538461538461536 0.0474473339327792 


==> appendices/evaluation_data/pythia_standard.dat <==
size global_step tokens_seen num_shots arc_challenge-acc_norm arc_challenge-acc_norm_stderr arc_challenge-acc arc_challenge-acc_stderr arc_easy-acc_norm arc_easy-acc_norm_stderr arc_easy-acc arc_easy-acc_stderr lambada_openai-ppl lambada_openai-ppl_stderr lambada_openai-acc lambada_openai-acc_stderr logiqa-acc_norm logiqa-acc_norm_stderr logiqa-acc logiqa-acc_stderr piqa-acc_norm piqa-acc_norm_stderr piqa-acc piqa-acc_stderr sciq-acc_norm sciq-acc_norm_stderr sciq-acc sciq-acc_stderr winogrande-acc winogrande-acc_stderr wsc-acc wsc-acc_stderr 
18874368 1 2097152 0 0.24658703071672355 0.01259572626879014 0.21416382252559726 0.011988383205966508 0.2516835016835017 0.008905088235948768 0.2718855218855219 0.009129795867310499 3.6840744512471026e6 360109.5301043941 0.0 0.0 0.24731182795698925 0.016922842446712393 0.22887864823348694 0.01647810727631327 0.5217627856365615 0.011654768618560074 0.5255712731229597 0.011650557844573573 0.216 0.013019735539307789 0.194 0.012510816141264368 0.4988161010260458 0.014052446290529012 0.5961538461538461 0.048346889526540184 
18874368 2 4194304 0 0.24658703071672355 0.01259572626879014 0.21416382252559726 0.011988383205966508 0.2516835016835017 0.008905088235948768 0.2718855218855219 0.009129795867310499 3.683845454852363e6 360073.9628101735 0.0 0.0 0.24731182795698925 0.016922842446712393 0.22887864823348694 0.01647810727631327 0.5212187159956474 0.01165531473228886 0.5239390642002176 0.011652445621079264 0.216 0.013019735539307789 0.194 0.012510816141264368 0.4964483030781373 0.014052131146915853 0.5961538461538461 0.048346889526540184 
18874368 4 8388608 0 0.24573378839590443 0.012581033453730107 0.21416382252559726 0.011988383205966503 0.2521043771043771 0.008910024163218188 0.27230639730639733 0.009134218447652661 3.6815786002349453e6 359777.03680556506 0.0 0.0 0.24731182795698925 0.016922842446712393 0.22887864823348694 0.01647810727631327 0.5217627856365615 0.011654768618560074 0.5261153427638737 0.011649900854263415 0.216 0.013019735539307789 0.193 0.012486268734370101 0.49329123914759276 0.014051220692330346 0.6346153846153846 0.0474473339327792 
18874368 8 16777216 0 0.24488054607508533 0.012566273985131354 0.21075085324232082 0.011918271754852171 0.2537878787878788 0.008929657065808295 0.26641414141414144 0.009071357971078687 3.6460618456566e6 355236.72805614787 0.0 0.0 0.2488479262672811 0.016957985904525585 0.23195084485407066 0.016555252497925898 0.5195865070729053 0.011656869979288458 0.5239390642002176 0.011652445621079262 0.212 0.012931481864938052 0.201 0.012679107214617322 0.489344909234412 0.0140492945362904 0.6153846153846154 0.0479366886807504 
18874368 16 33554432 0 0.24914675767918087 0.012639407111926433 0.2090443686006826 0.011882746987406457 0.2516835016835017 0.008905088235948768 0.26262626262626265 0.009029861776763754 3.524467250324196e6 339963.1661906022 0.0 0.0 0.250384024577573 0.01699284305519004 0.22427035330261136 0.016360043348265515 0.5217627856365615 0.011654768618560074 0.5261153427638737 0.011649900854263416 0.207 0.012818553557843995 0.203 0.012726073744598278 0.48539857932123126 0.014046492383275834 0.6346153846153846 0.0474473339327792 
18874368 32 67108864 0 0.2440273037542662 0.01255144762785626 0.20477815699658702 0.01179254433851342 0.2638888888888889 0.009043789220055139 0.2668350168350168 0.00907591585926725 3.2888624386760374e6 311605.46093383565 0.0 0.0 0.23809523809523808 0.016705867034419633 0.2196620583717358 0.01623910941493393 0.5261153427638737 0.011649900854263415 0.5272034820457019 0.011648545262429021 0.21 0.012886662332274547 0.223 0.013169830843425661 0.4940805051302289 0.01405150083848581 0.6346153846153846 0.0474473339327792 
18874368 64 134217728 0 0.2440273037542662 0.01255144762785626 0.20648464163822525 0.011828865619002316 0.26557239057239057 0.009062210626971844 0.2676767676767677 0.009085000147099353 2.32670333585396e6 207125.30187866095 0.0 0.0 0.24423963133640553 0.016851689430077556 0.21044546850998463 0.01598836948888876 0.5223068552774756 0.011654208652596476 0.5391730141458106 0.011629966056957106 0.213 0.01295371756673724 0.199 0.012631649083099186 0.4956590370955012 0.014051956064076892 0.36538461538461536 0.0474473339327792 
18874368 128 268435456 0 0.24061433447098976 0.012491468532390573 0.19965870307167236 0.01168162575688867 0.27314814814814814 0.009143032718360347 0.2680976430976431 0.0090895265782137 1.5985631585085269e6 126745.50801783572 0.0 0.0 0.22734254992319508 0.016439067675117765 0.20276497695852536 0.015770046635584567 0.5184983677910773 0.01165783758381816 0.5282916213275299 0.011647134172749318 0.224 0.013190830072364466 0.224 0.013190830072364464 0.4972375690607735 0.014052271211616441 0.6346153846153846 0.0474473339327792 
18874368 256 536870912 0 0.23890784982935154 0.012461071376316623 0.20051194539249148 0.011700318050499396 0.28324915824915825 0.009245632200075455 0.27314814814814814 0.009143032718360337 647497.1096747417 46124.24860120258 0.0 0.0 0.23348694316436253 0.016593362460570887 0.2073732718894009 0.015902084913876343 0.5168661588683352 0.011659185184878913 0.5190424374319913 0.011657360703051439 0.235 0.01341472903024712 0.225 0.013211720158614751 0.4940805051302289 0.014051500838485807 0.6346153846153846 0.0474473339327792 
18874368 512 1073741824 0 0.2175767918088737 0.012057262020972499 0.18003412969283278 0.011227856729050028 0.30134680134680136 0.0094152598793516 0.2984006734006734 0.009388855914040428 116756.33428953367 6456.789280142739 0.0 0.0 0.22427035330261136 0.016360043348265515 0.19201228878648233 0.01544934998590095 0.5244831338411317 0.011651830225709979 0.5386289445048966 0.011630956681145914 0.275 0.014127086556490528 0.264 0.01394627184944047 0.5098658247829518 0.014049749833367592 0.5192307692307693 0.049230010729780505 
18874368 1000 2097152000 0 0.20648464163822525 0.011828865619002316 0.1757679180887372 0.011122850863120478 0.3063973063973064 0.009459453573398334 0.3106060606060606 0.009495260551195607 3082.299330415885 131.94392945432912 0.05491946438967592 0.0031740197788982087 0.2488479262672811 0.01695798590452558 0.21044546850998463 0.01598836948888875 0.5571273122959739 0.011589430503509099 0.5783460282916213 0.011521722161800267 0.438 0.01569721001969469 0.451 0.015743152379585536 0.5303867403314917 0.014026510839428743 0.36538461538461536 0.0474473339327792 
18874368 3000 6291456000 0 0.2158703071672355 0.01202297536003066 0.18686006825938567 0.011391015649694398 0.3400673400673401 0.009720765494805283 0.36826599326599324 0.009897286209010892 256.5540970158291 11.487261271187554 0.1775664661362313 0.0053240601523867745 0.28417818740399386 0.017690542680190775 0.22119815668202766 0.016279743532401667 0.5848748639825898 0.011496520442659131 0.5892274211099021 0.011478565556775774 0.532 0.015786868759359002 0.601 0.015493193313162906 0.5153906866614049 0.014045826789783666 0.36538461538461536 0.0474473339327792 
18874368 3000 6291456000 5 0.197098976109215 0.011625047669880631 0.16296928327645052 0.010793073338782485 0.3404882154882155 0.009723676813825872 0.34974747474747475 0.00978557861894072 867.6305604046117 36.435659177453964 0.07878905491946439 0.0037533975226189953 0.2995391705069124 0.017966441188587944 0.2457757296466974 0.016887410894296927 0.5750816104461371 0.01153354794665478 0.5690968443960827 0.011553893175901412 0.538 0.01577354762901511 0.582 0.015605111967541946 0.5090765588003157 0.014050170094497707 0.36538461538461536 0.0474473339327792 
18874368 13000 27262976000 0 0.22184300341296928 0.012141659068147887 0.17491467576791808 0.011101562501828234 0.3522727272727273 0.009801753933112771 0.3952020202020202 0.01003189405279098 136.24789967804702 5.841149004257701 0.21036289540073744 0.005678196483274596 0.2780337941628264 0.017573187770282713 0.2012288786482335 0.01572532582742823 0.5930359085963003 0.011462093919190166 0.5865070729053319 0.011489895831821131 0.577 0.01563058909047635 0.65 0.015090650341444231 0.5027624309392266 0.014052271211616441 0.36538461538461536 0.0474473339327792 
18874368 13000 27262976000 5 0.21245733788395904 0.01195348290658295 0.1885665529010239 0.011430897647675804 0.3552188552188552 0.00982024589928711 0.38047138047138046 0.009962305992058574 254.08768309223618 10.52532441962114 0.1451581602949738 0.0049076737666867605 0.2857142857142857 0.017719247798458293 0.23963133640552994 0.016742766935101423 0.5914036996735582 0.011469240387245151 0.5810663764961915 0.011511473119995074 0.614 0.015402637476784381 0.655 0.015039986742055233 0.5146014206787688 0.014046492383275839 0.36538461538461536 0.0474473339327792 
18874368 23000 48234496000 0 0.20477815699658702 0.011792544338513405 0.18600682593856654 0.011370940183266759 0.3602693602693603 0.009851002584732387 0.3952020202020202 0.01003189405279098 121.29880202709046 5.126206628890121 0.2225887832330681 0.005795476001421499 0.30568356374807987 0.018069997343763473 0.20583717357910905 0.01585842321932388 0.5968443960826986 0.011444908701768742 0.6077257889009793 0.01139184674407223 0.561 0.015701131345400778 0.653 0.015060472031706615 0.48539857932123126 0.014046492383275846 0.36538461538461536 0.0474473339327792 
18874368 23000 48234496000 5 0.21331058020477817 0.011970971742326336 0.17832764505119453 0.011186139406711294 0.3552188552188552 0.009820245899287115 0.38552188552188554 0.009987250004629009 180.24177601615284 7.5526422510096545 0.1787308364059771 0.005337705087256451 0.26881720430107525 0.017389409463712625 0.22580645161290322 0.01639971378844507 0.5957562568008705 0.011449891763007465 0.5984766050054406 0.011437324373397846 0.617 0.015380102325652718 0.661 0.014976758771620345 0.5169692186266772 0.01404439040161298 0.36538461538461536 0.0474473339327792 
18874368 33000 69206016000 0 0.21416382252559726 0.011988383205966497 0.181740614334471 0.011269198948880236 0.36447811447811446 0.009875729282482438 0.4010942760942761 0.010057051106534374 118.09596009074914 4.94543500156858 0.2233650300795653 0.005802673494605816 0.28417818740399386 0.01769054268019078 0.20890937019969277 0.01594539939642392 0.5930359085963003 0.011462093919190166 0.5984766050054406 0.011437324373397848 0.576 0.01563548747140519 0.664 0.014944140233795027 0.4972375690607735 0.014052271211616441 0.36538461538461536 0.0474473339327792 
18874368 33000 69206016000 5 0.22440273037542663 0.012191404938603836 0.18600682593856654 0.011370940183266745 0.3712121212121212 0.00991359900184574 0.39225589225589225 0.010018744689650043 223.75016073564348 9.259188266812602 0.156413739569183 0.0050607428635884725 0.27035330261136714 0.01742069478339314 0.2304147465437788 0.016516834820590964 0.5924918389553863 0.011464490625655495 0.6011969532100109 0.011424390545037282 0.627 0.015300493622922816 0.672 0.014853842487270334 0.4972375690607735 0.014052271211616452 0.36538461538461536 0.0474473339327792 
18874368 43000 90177536000 0 0.20477815699658702 0.011792544338513403 0.17235494880546076 0.011037113093461295 0.35984848484848486 0.009848484848484853 0.39941077441077444 0.010050018228742104 112.36318862751271 4.5861160676234745 0.22821657287017272 0.005847003943226629 0.2887864823348694 0.017775906336539225 0.2304147465437788 0.016516834820590964 0.5892274211099021 0.011478565556775776 0.5903155603917302 0.011473932007187606 0.586 0.015583544104177506 0.663 0.014955087918653605 0.5027624309392266 0.014052271211616438 0.36538461538461536 0.0474473339327792 
18874368 43000 90177536000 5 0.21416382252559726 0.011988383205966494 0.18600682593856654 0.011370940183266749 0.3661616161616162 0.009885391390947731 0.3968855218855219 0.010039236800583206 210.14333180224526 8.413565862574112 0.1568018629924316 0.0050658520409809235 0.2903225806451613 0.017803862148538005 0.25960061443932414 0.017196070008180037 0.5870511425462459 0.011487658725079095 0.5870511425462459 0.011487658725079095 0.623 0.015333170125779864 0.676 0.014806864733738856 0.5122336227308603 0.014048278820405609 0.36538461538461536 0.0474473339327792 
18874368 53000 111149056000 0 0.21331058020477817 0.011970971742326334 0.1757679180887372 0.011122850863120485 0.35858585858585856 0.009840882301225297 0.39225589225589225 0.010018744689650043 94.31955728859376 3.991574316908998 0.25344459538133124 0.0060601672763364745 0.27956989247311825 0.017602909186822453 0.2227342549923195 0.01632005404616512 0.5979325353645266 0.01143986712726753 0.5919477693144722 0.011466872778651261 0.572 0.01565442624502929 0.664 0.014944140233795028 0.494869771112865 0.014051745961790516 0.36538461538461536 0.0474473339327792 
18874368 53000 111149056000 5 0.2175767918088737 0.012057262020972502 0.1825938566552901 0.011289730684564982 0.380050505050505 0.009960175831493114 0.3947811447811448 0.010030038935883574 195.51363735440805 7.772398259805025 0.1672811954201436 0.005199778219540144 0.2780337941628264 0.017573187770282713 0.21044546850998463 0.015988369488888734 0.5897714907508161 0.011476256036359113 0.5935799782372143 0.011459682650123575 0.641 0.015177264224798597 0.684 0.014709193056057114 0.5146014206787688 0.014046492383275837 0.36538461538461536 0.0474473339327792 
18874368 63000 132120576000 0 0.20733788395904437 0.011846905782971363 0.18003412969283278 0.011227856729050054 0.3720538720538721 0.00991818719309646 0.4090909090909091 0.01008877515261578 101.68439461161867 4.289464289805073 0.23287405394915583 0.00588851737109305 0.26881720430107525 0.01738940946371263 0.22427035330261136 0.016360043348265515 0.5990206746463548 0.011434766962108316 0.5930359085963003 0.011462093919190166 0.616 0.01538768276189707 0.681 0.014746404865473484 0.4996053670086819 0.01405248130604952 0.36538461538461536 0.0474473339327792 
18874368 63000 132120576000 5 0.22098976109215018 0.012124929206818258 0.18515358361774745 0.011350774438389681 0.3686868686868687 0.009899640855681038 0.3926767676767677 0.010020646555538687 192.71620129601155 7.990755800649554 0.16572870172714924 0.005180415430035668 0.26881720430107525 0.017389409463712625 0.23655913978494625 0.016668667667174192 0.5897714907508161 0.011476256036359116 0.5848748639825898 0.01149652044265913 0.631 0.015266698139154614 0.668 0.014899597242811488 0.5185477505919495 0.014042813708888378 0.36538461538461536 0.0474473339327792 
18874368 73000 153092096000 0 0.22098976109215018 0.012124929206818258 0.18003412969283278 0.011227856729050046 0.3691077441077441 0.009901987410242749 0.4090909090909091 0.010088775152615777 117.09850923121336 4.944891089328104 0.22627595575392975 0.0058294062654043795 0.25960061443932414 0.01719607000818003 0.21351766513056836 0.016073287529685214 0.5984766050054406 0.011437324373397843 0.5984766050054406 0.011437324373397846 0.63 0.015275252316519362 0.696 0.014553205687950425 0.5146014206787688 0.014046492383275835 0.36538461538461536 0.0474473339327792 
18874368 73000 153092096000 5 0.2090443686006826 0.011882746987406451 0.17832764505119453 0.011186139406711308 0.3627946127946128 0.009865936757013936 0.3766835016835017 0.009942848077476167 239.67362565285308 10.107814532877343 0.15913060353192315 0.0050962790620070145 0.2565284178187404 0.01712944332788756 0.21351766513056836 0.016073287529685207 0.6022850924918389 0.011419114133117232 0.588683351468988 0.011480860577192824 0.623 0.015333170125779864 0.675 0.014818724459095527 0.5114443567482242 0.014048804199859322 0.36538461538461536 0.0474473339327792 
18874368 83000 174063616000 0 0.2167235494880546 0.012040156713481192 0.17064846416382254 0.010993654168413733 0.36447811447811446 0.009875729282482438 0.39814814814814814 0.010044662374653391 139.1540934905612 5.952446653184216 0.2072579080147487 0.005647205438650333 0.2519201228878648 0.017027415657021126 0.22887864823348694 0.01647810727631327 0.5854189336235038 0.011494326682255158 0.5984766050054406 0.011437324373397848 0.565 0.0156850572527172 0.647 0.015120172605483692 0.5043409629044988 0.014051956064076884 0.36538461538461536 0.0474473339327792 
18874368 83000 174063616000 5 0.2150170648464164 0.012005717634133611 0.17918088737201365 0.01120704521661567 0.3686868686868687 0.009899640855681043 0.38762626262626265 0.00999730791444761 322.76012781892297 13.796135715314515 0.13526101300213467 0.004764758686685614 0.2411674347158218 0.016779369344911064 0.21812596006144394 0.016198149258419312 0.5963003264417845 0.011447407541749091 0.5952121871599565 0.011452361375057028 0.565 0.015685057252717197 0.605 0.015466551464829344 0.4980268350434096 0.014052376259225643 0.36538461538461536 0.0474473339327792 
18874368 93000 195035136000 0 0.22013651877133106 0.01210812488346098 0.17235494880546076 0.011037113093461295 0.3514309764309764 0.00979639558281772 0.359006734006734 0.009843424713072176 140.52328755411287 6.002931469828659 0.21405006792159906 0.00571435475116112 0.2642089093701997 0.017293954549744518 0.2196620583717358 0.01623910941493396 0.5843307943416758 0.011498699770894792 0.5979325353645266 0.011439867127267533 0.554 0.015726771166750357 0.642 0.01516792886540756 0.5082872928176796 0.014050555322824194 0.36538461538461536 0.0474473339327792 
18874368 93000 195035136000 5 0.21075085324232082 0.011918271754852187 0.17832764505119453 0.011186139406711306 0.3552188552188552 0.009820245899287115 0.375 0.009933992677987828 357.6282624590446 15.128298327011574 0.133514457597516 0.004738674533805284 0.2780337941628264 0.017573187770282706 0.2227342549923195 0.016320054046165097 0.5941240478781284 0.011457256809261778 0.5919477693144722 0.011466872778651261 0.566 0.015680876566375054 0.605 0.015466551464829344 0.5311760063141279 0.014025142640639518 0.36538461538461536 0.0474473339327792 
18874368 103000 216006656000 0 0.2226962457337884 0.012158314774829928 0.18344709897610922 0.011310170179554543 0.3514309764309764 0.009796395582817719 0.3707912457912458 0.009911292822056923 125.56792285427366 5.322330936055688 0.22608189404230544 0.005827636676144432 0.27956989247311825 0.017602909186822453 0.19969278033794163 0.015680245966420602 0.5854189336235038 0.011494326682255153 0.6022850924918389 0.011419114133117227 0.565 0.0156850572527172 0.628 0.015292149942040577 0.5098658247829518 0.014049749833367596 0.36538461538461536 0.0474473339327792 
18874368 103000 216006656000 5 0.21160409556313994 0.011935916358632856 0.17235494880546076 0.011037113093461295 0.35648148148148145 0.009828046544504422 0.37247474747474746 0.00992046921573601 294.70209955146566 12.300767770133898 0.14360566660197943 0.0048857895237649 0.26574500768049153 0.017326040808935694 0.21812596006144394 0.016198149258419305 0.5979325353645266 0.011439867127267531 0.5908596300326442 0.011471593460443325 0.586 0.015583544104177515 0.597 0.015518757419066533 0.526440410418311 0.014032823874407227 0.36538461538461536 0.0474473339327792 
18874368 113000 236978176000 0 0.21928327645051193 0.012091245787615725 0.1757679180887372 0.01112285086312048 0.3442760942760943 0.009749495321590813 0.3720538720538721 0.009918187193096463 120.54804436871059 5.111543992276259 0.21618474674946633 0.005734973987279193 0.29493087557603687 0.01788624973410439 0.2227342549923195 0.01632005404616511 0.5930359085963003 0.011462093919190166 0.5914036996735582 0.011469240387245139 0.557 0.0157161699532041 0.617 0.015380102325652713 0.5185477505919495 0.014042813708888378 0.36538461538461536 0.0474473339327792 
18874368 113000 236978176000 5 0.2175767918088737 0.012057262020972499 0.18600682593856654 0.011370940183266754 0.36195286195286197 0.009860991466688484 0.3632154882154882 0.009868397136118798 293.40489680849055 12.158087925733474 0.13817193867649913 0.0048076441388617336 0.2980030721966206 0.017939952883824502 0.2350230414746544 0.016631166823890955 0.5854189336235038 0.011494326682255156 0.5892274211099021 0.011478565556775776 0.577 0.01563058909047635 0.596 0.015524980677122583 0.5217048145224941 0.014039239216484627 0.36538461538461536 0.0474473339327792 
18874368 123000 257949696000 0 0.2090443686006826 0.011882746987406453 0.17150170648464164 0.0110154332831855 0.35185185185185186 0.009799078929868706 0.3872053872053872 0.009995312065890345 138.4194391902109 5.935889472415264 0.1851348728895789 0.005411268144244088 0.2780337941628264 0.01757318777028271 0.22734254992319508 0.01643906767511775 0.5750816104461371 0.011533547946654782 0.5810663764961915 0.011511473119995076 0.568 0.015672320237336206 0.617 0.01538010232565271 0.5090765588003157 0.0140501700944977 0.40384615384615385 0.048346889526540184 
18874368 123000 257949696000 5 0.21928327645051193 0.012091245787615714 0.17491467576791808 0.011101562501828225 0.3573232323232323 0.009833205612463121 0.37037037037037035 0.009908978578665753 300.5882606051338 12.43710071264045 0.13758975354162623 0.004799125123710058 0.27342549923195086 0.01748247454768128 0.21044546850998463 0.01598836948888873 0.5875952121871599 0.011485407152743135 0.5816104461371056 0.011509380214588201 0.579 0.01562059547530132 0.596 0.015524980677122584 0.505130228887135 0.014051745961790516 0.36538461538461536 0.0474473339327792 
18874368 133000 278921216000 0 0.22013651877133106 0.012108124883460988 0.17491467576791808 0.01110156250182823 0.34553872053872053 0.009757948730670301 0.3707912457912458 0.009911292822056923 148.4586759416483 6.263736488398032 0.19347952648942363 0.005503478560447365 0.2764976958525346 0.01754320907582518 0.20890937019969277 0.015945399396423927 0.5865070729053319 0.011489895831821136 0.5984766050054406 0.011437324373397846 0.541 0.015766025737882165 0.617 0.01538010232565271 0.5232833464877664 0.014037241309573642 0.36538461538461536 0.0474473339327792 
18874368 133000 278921216000 5 0.2158703071672355 0.012022975360030663 0.17918088737201365 0.011207045216615667 0.3442760942760943 0.009749495321590812 0.3728956228956229 0.009922743197129241 325.6739871833229 13.56510692628841 0.1292450999417815 0.004673767235470369 0.2764976958525346 0.017543209075825197 0.22580645161290322 0.01639971378844506 0.5870511425462459 0.011487658725079094 0.5848748639825898 0.011496520442659123 0.582 0.015605111967541944 0.605 0.015466551464829344 0.5217048145224941 0.014039239216484638 0.36538461538461536 0.0474473339327792 
18874368 143000 299892736000 0 0.22098976109215018 0.012124929206818258 0.18088737201365188 0.01124857446740701 0.3501683501683502 0.009788295410093142 0.37373737373737376 0.009927267058259621 142.42891015470678 6.043810708201551 0.18455268775470599 0.00540468283118203 0.2565284178187404 0.01712944332788756 0.21044546850998463 0.015988369488888737 0.5914036996735582 0.01146924038724515 0.5946681175190425 0.011454816387346764 0.552 0.015733516566347833 0.601 0.015493193313162906 0.5280189423835833 0.014030404213405777 0.36538461538461536 0.0474473339327792 
18874368 143000 299892736000 5 0.21843003412969283 0.012074291605700975 0.18003412969283278 0.011227856729050035 0.3627946127946128 0.009865936757013936 0.3808922558922559 0.009964428212260377 319.64251517195464 13.404157622049786 0.12478168057442267 0.00460410996448928 0.2565284178187404 0.01712944332788756 0.21812596006144394 0.016198149258419312 0.5690968443960827 0.011553893175901412 0.573449401523395 0.011539267776821106 0.578 0.015625625112620667 0.577 0.01563058909047635 0.5224940805051302 0.014038257824059883 0.36538461538461536 0.0474473339327792 
84934656 1 2097152 0 0.2619453924914676 0.012849054826858115 0.23293515358361774 0.012352507042617398 0.2601010101010101 0.009001718541079954 0.257996632996633 0.0089779700052034 3.55978705379182e6 343578.12573816424 0.0 0.0 0.22887864823348694 0.016478107276313273 0.2073732718894009 0.015902084913876326 0.5130576713819369 0.011661845375886349 0.5244831338411317 0.011651830225709977 0.209 0.012864077288499339 0.18 0.012155153135511961 0.47355958958168903 0.014032823874407234 0.5576923076923077 0.04893740777700999 
84934656 2 4194304 0 0.2619453924914676 0.012849054826858115 0.23208191126279865 0.012336718284948854 0.26052188552188554 0.009006435890336591 0.257996632996633 0.0089779700052034 3.559679115058189e6 343551.889231218 0.0 0.0 0.22887864823348694 0.016478107276313273 0.2073732718894009 0.015902084913876326 0.5114254624591947 0.011662778026451666 0.5223068552774756 0.01165420865259647 0.209 0.012864077288499339 0.18 0.012155153135511961 0.47434885556432516 0.01403398095610856 0.5576923076923077 0.04893740777700999 
84934656 4 8388608 0 0.2645051194539249 0.012889272949313371 0.23293515358361774 0.012352507042617401 0.2588383838383838 0.008987501845758052 0.25925925925925924 0.008992251535805521 3.5438745355330897e6 341576.23933270556 0.0 0.0 0.23195084485407066 0.0165552524979259 0.21044546850998463 0.01598836948888874 0.5130576713819369 0.011661845375886347 0.5244831338411317 0.011651830225709977 0.208 0.012841374572096925 0.184 0.01225945734093858 0.47671665351223363 0.014037241309573645 0.5865384615384616 0.04852294969729052 
84934656 8 16777216 0 0.2645051194539249 0.012889272949313371 0.23293515358361774 0.012352507042617391 0.26136363636363635 0.009015838366608202 0.2596801346801347 0.008996990428562213 3.4754536202399177e6 333272.197370882 0.0 0.0 0.2350230414746544 0.016631166823890965 0.21351766513056836 0.01607328752968521 0.514145810663765 0.011661154475524836 0.5255712731229597 0.011650557844573578 0.21 0.012886662332274559 0.193 0.012486268734370098 0.48145224940805054 0.014042813708888378 0.4519230769230769 0.049038186969314335 
84934656 16 33554432 0 0.257679180887372 0.012780770562768416 0.23122866894197952 0.012320858834772281 0.257996632996633 0.008977970005203404 0.2529461279461279 0.00891986273916561 3.3741782836619606e6 320839.5792921356 0.0 0.0 0.24270353302611367 0.016815676206479533 0.22734254992319508 0.016439067675117755 0.5223068552774756 0.011654208652596476 0.5179542981501633 0.011658300623287153 0.216 0.013019735539307789 0.191 0.012436787112179486 0.4696132596685083 0.014026510839428737 0.36538461538461536 0.0474473339327792 
84934656 32 67108864 0 0.26023890784982934 0.012821930225112549 0.22610921501706485 0.012224202097063291 0.26262626262626265 0.009029861776763747 0.26304713804713803 0.009034514898865819 3.2356356392226857e6 304080.9188374961 0.0 0.0 0.24423963133640553 0.016851689430077556 0.22119815668202766 0.016279743532401664 0.5136017410228509 0.011661506839823763 0.5163220892274211 0.011659606710151782 0.222 0.013148721948877366 0.196 0.01255952792670737 0.47513812154696133 0.014035102883627752 0.6346153846153846 0.0474473339327792 
84934656 64 134217728 0 0.24573378839590443 0.012581033453730106 0.1945392491467577 0.011567709174648728 0.26641414141414144 0.009071357971078678 0.27525252525252525 0.009164888895174741 2.507816651812305e6 225415.60144651186 0.0 0.0 0.22734254992319508 0.01643906767511776 0.21505376344086022 0.01611524086412917 0.5108813928182807 0.011663061261117756 0.5239390642002176 0.011652445621079262 0.228 0.013273740700804478 0.211 0.012909130321042095 0.489344909234412 0.014049294536290393 0.36538461538461536 0.0474473339327792 
84934656 128 268435456 0 0.23293515358361774 0.012352507042617398 0.19027303754266212 0.01147042417922571 0.2689393939393939 0.009098548093009163 0.26304713804713803 0.009034514898865822 1.4682657059848271e6 115610.13496696924 0.0 0.0 0.2196620583717358 0.016239109414933933 0.19969278033794163 0.015680245966420602 0.5108813928182807 0.011663061261117751 0.5239390642002176 0.011652445621079264 0.222 0.013148721948877364 0.216 0.013019735539307799 0.47908445146014206 0.01404018549421294 0.6346153846153846 0.0474473339327792 
84934656 256 536870912 0 0.23720136518771331 0.012430399829260842 0.18515358361774745 0.011350774438389678 0.2836700336700337 0.009249781691140753 0.273989898989899 0.00915180590154402 766421.8465327063 54537.79205716203 0.0 0.0 0.2227342549923195 0.016320054046165128 0.1966205837173579 0.015588996601449474 0.514689880304679 0.011660788281735496 0.530467899891186 0.011644145418354871 0.225 0.013211720158614753 0.226 0.013232501619085343 0.5035516969218626 0.014052131146915864 0.6346153846153846 0.0474473339327792 
84934656 512 1073741824 0 0.22098976109215018 0.012124929206818258 0.17064846416382254 0.010993654168413735 0.28619528619528617 0.009274470774627728 0.28745791245791247 0.009286682281593416 98957.47395172222 5324.0358464134715 0.0 0.0 0.2073732718894009 0.01590208491387634 0.17357910906298002 0.014855685363879677 0.5321001088139282 0.011641758014820125 0.5337323177366703 0.01163924552241397 0.259 0.01386041525752791 0.246 0.013626065817750643 0.48697711128650356 0.014047718393997667 0.40384615384615385 0.04834688952654019 
84934656 1000 2097152000 0 0.2150170648464164 0.01200571763413361 0.17747440273037543 0.011165138769643956 0.2962962962962963 0.009369711585684308 0.31186868686868685 0.009505823345817656 2752.08005553891 114.1410736005655 0.048321366194449836 0.0029876301578870288 0.23348694316436253 0.016593362460570887 0.20430107526881722 0.015814411436934704 0.5500544069640914 0.011607220837980112 0.5544069640914037 0.01159655408098765 0.425 0.01564032031704011 0.426 0.01564508768811381 0.4909234411996843 0.014050170094497704 0.36538461538461536 0.0474473339327792 
84934656 3000 6291456000 0 0.21928327645051193 0.01209124578761573 0.18003412969283278 0.011227856729050028 0.35269360269360267 0.009804420599378654 0.39941077441077444 0.010050018228742111 133.11216777915192 5.568910800541345 0.22685814088880263 0.005834704296179014 0.26881720430107525 0.01738940946371262 0.22580645161290322 0.016399713788445073 0.6033732317736671 0.011413778810510455 0.5957562568008705 0.011449891763007468 0.555 0.01572330188676094 0.656 0.015029633724408947 0.5027624309392266 0.014052271211616445 0.36538461538461536 0.0474473339327792 
84934656 3000 6291456000 5 0.2158703071672355 0.012022975360030665 0.1825938566552901 0.011289730684564993 0.35648148148148145 0.009828046544504422 0.3792087542087542 0.009955891668865562 288.813084352232 12.0104390970903 0.1441878517368523 0.004894018784777638 0.27956989247311825 0.017602909186822453 0.23963133640552994 0.016742766935101436 0.6071817192600653 0.011394640056759787 0.5908596300326442 0.011471593460443318 0.598 0.015512467135715082 0.633 0.01524937846417175 0.4972375690607735 0.014052271211616438 0.36538461538461536 0.0474473339327792 
84934656 13000 27262976000 0 0.23890784982935154 0.01246107137631662 0.19965870307167236 0.011681625756888681 0.3939393939393939 0.01002630535598183 0.44276094276094274 0.010192333348394469 54.361024133369334 2.02194369873354 0.2856588395109645 0.0062934493900561085 0.2749615975422427 0.01751297178222521 0.2227342549923195 0.01632005404616512 0.6218715995647442 0.011313980666854533 0.6104461371055495 0.011377657455130228 0.649 0.015100563798316403 0.723 0.014158794845306265 0.49171270718232046 0.014050555322824197 0.36538461538461536 0.0474473339327792 
84934656 13000 27262976000 5 0.23464163822525597 0.012383873560768673 0.189419795221843 0.011450705115910769 0.4095117845117845 0.010090368160990059 0.44276094276094274 0.010192333348394473 73.78454667152337 2.800000293028385 0.23365030079565302 0.005895338420148105 0.2565284178187404 0.017129443327887562 0.2304147465437788 0.016516834820590964 0.6294885745375408 0.011267826475447665 0.6131664853101197 0.011363095931902848 0.727 0.014095022868717616 0.748 0.013736254390651148 0.4925019731649566 0.014050905521228587 0.36538461538461536 0.0474473339327792 
84934656 23000 48234496000 0 0.22696245733788395 0.012240491536132872 0.19027303754266212 0.011470424179225695 0.39057239057239057 0.01001105911206423 0.4436026936026936 0.010194308914521152 26.962502208299874 0.9846009812425068 0.38346594216960994 0.006774137504484059 0.2626728110599078 0.017261598347857544 0.18740399385560677 0.015306295182680413 0.6175190424374319 0.011339019654272349 0.6213275299238302 0.01131716340451685 0.682 0.0147340793093119 0.765 0.013414729030247126 0.5138121546961326 0.01404712291644041 0.36538461538461536 0.0474473339327792 
84934656 23000 48234496000 5 0.22098976109215018 0.012124929206818258 0.19283276450511946 0.011529055465663334 0.4246632996632997 0.01014265368748041 0.44991582491582494 0.010208181969301794 50.20438818587098 1.848374275429183 0.2720745196972637 0.006200111064998442 0.2626728110599078 0.017261598347857544 0.23655913978494625 0.016668667667174192 0.6224156692056583 0.011310782787145767 0.6245919477693145 0.01129783958977666 0.779 0.013127502859696251 0.793 0.012818553557843958 0.5114443567482242 0.014048804199859325 0.36538461538461536 0.0474473339327792 
84934656 33000 69206016000 0 0.23378839590443687 0.012368225378507148 0.18515358361774745 0.011350774438389707 0.3968855218855219 0.01003923680058322 0.4452861952861953 0.010198171137873868 37.07236441016762 1.3585313415126192 0.33145740345429847 0.006558287884402318 0.27342549923195086 0.01748247454768128 0.2119815668202765 0.016030997960619388 0.6284004352557128 0.011274603006724757 0.6322089227421109 0.011250616646678794 0.701 0.014484778521220466 0.772 0.013273740700804478 0.5169692186266772 0.014044390401612981 0.375 0.04770204856076104 
84934656 33000 69206016000 5 0.23720136518771331 0.012430399829260847 0.19880546075085323 0.01166285019817554 0.4187710437710438 0.010123487160167812 0.4393939393939394 0.010184134315437665 56.75131477014402 2.118643442308877 0.2555792742091985 0.006076928367674912 0.2672811059907834 0.017357858622410103 0.2227342549923195 0.016320054046165117 0.6425462459194777 0.011181692590867648 0.6365614798694232 0.01122227939530451 0.798 0.012702651587655142 0.81 0.01241185135481633 0.5224940805051302 0.014038257824059878 0.36538461538461536 0.0474473339327792 
84934656 43000 90177536000 0 0.2226962457337884 0.012158314774829926 0.2022184300341297 0.011737454431872105 0.40446127946127947 0.010070746648278775 0.4431818181818182 0.01019332483777349 27.815851131734984 0.9897903832868377 0.37531535028138946 0.006745911720926651 0.26574500768049153 0.017326040808935694 0.2119815668202765 0.016030997960619398 0.6213275299238302 0.011317163404516854 0.6300326441784548 0.01126441522341528 0.664 0.014944140233795027 0.76 0.013512312258920852 0.5351223362273086 0.014017773120881587 0.36538461538461536 0.0474473339327792 
84934656 43000 90177536000 5 0.22610921501706485 0.012224202097063274 0.20136518771331058 0.011718927477444263 0.4175084175084175 0.01011918737777602 0.45496632996632996 0.010218084454602584 56.98147709330938 2.1027698075984387 0.2639239278090433 0.006140628245086321 0.2565284178187404 0.01712944332788756 0.22734254992319508 0.016439067675117734 0.6213275299238302 0.011317163404516854 0.6305767138193689 0.011260988628572336 0.788 0.012931481864938029 0.815 0.01228519132638669 0.5177584846093133 0.014043619596174962 0.36538461538461536 0.0474473339327792 
84934656 53000 111149056000 0 0.23122866894197952 0.012320858834772271 0.19539249146757678 0.01158690718995291 0.398989898989899 0.010048240683798778 0.4494949494949495 0.010207308833916054 28.00661669735497 0.9974256404692924 0.3694934989326606 0.006724504027913078 0.26574500768049153 0.017326040808935694 0.20890937019969277 0.015945399396423914 0.6381936887921654 0.011211397313020385 0.6251360174102285 0.011294565805619015 0.648 0.015110404505648673 0.751 0.013681600278702313 0.5177584846093133 0.014043619596174962 0.4230769230769231 0.04867993747918684 
84934656 53000 111149056000 5 0.2363481228668942 0.012414960524301823 0.19880546075085323 0.011662850198175543 0.4335016835016835 0.010168640625454113 0.44991582491582494 0.010208181969301794 40.823274919369496 1.47981675193236 0.31049873859887445 0.006446285341683455 0.27035330261136714 0.017420694783393132 0.23809523809523808 0.016705867034419633 0.6316648531011969 0.011254089354334336 0.6322089227421109 0.011250616646678797 0.801 0.012631649083099187 0.814 0.012310790208412794 0.5082872928176796 0.014050555322824194 0.36538461538461536 0.0474473339327792 
84934656 63000 132120576000 0 0.2295221843003413 0.012288926760890797 0.19539249146757678 0.01158690718995291 0.4031986531986532 0.010065668576794789 0.4473905723905724 0.010202832385415639 24.844127281431092 0.8879254588749284 0.39918494081117795 0.006822908579984741 0.27342549923195086 0.01748247454768128 0.2196620583717358 0.016239109414933943 0.6267682263329706 0.011284653078254889 0.6305767138193689 0.011260988628572333 0.713 0.014312087053809961 0.775 0.013211720158614751 0.5153906866614049 0.014045826789783663 0.375 0.04770204856076104 
84934656 63000 132120576000 5 0.22610921501706485 0.012224202097063281 0.1945392491467577 0.011567709174648728 0.42592592592592593 0.010146568651002255 0.4473905723905724 0.010202832385415635 40.7193696076011 1.483170184565994 0.3070056277896371 0.006426138700468173 0.271889400921659 0.01745171600943684 0.2350230414746544 0.01663116682389097 0.6300326441784548 0.011264415223415269 0.6289445048966268 0.011271222398600525 0.806 0.012510816141264352 0.827 0.011967214137559945 0.5177584846093133 0.014043619596174962 0.36538461538461536 0.0474473339327792 
84934656 73000 153092096000 0 0.25341296928327645 0.012710896778378606 0.20392491467576793 0.011774262478702259 0.40235690235690236 0.010062244711011538 0.45875420875420875 0.01022481573025582 28.551099274086287 1.0081157498217892 0.3735687948767708 0.006739599048608377 0.2626728110599078 0.017261598347857544 0.21658986175115208 0.016156860583178303 0.6322089227421109 0.011250616646678785 0.6354733405875952 0.011229456510295966 0.701 0.014484778521220468 0.768 0.013354937452281557 0.5074980268350434 0.014050905521228573 0.3942307692307692 0.04815154775990711 
84934656 73000 153092096000 5 0.2354948805460751 0.012399451855004746 0.20563139931740615 0.011810745260742573 0.44107744107744107 0.01018829322104056 0.4621212121212121 0.010230299628864806 37.16775583505789 1.3424086117522451 0.32000776246846496 0.006498966628744502 0.2749615975422427 0.017512971782225214 0.22580645161290322 0.016399713788445087 0.6256800870511425 0.01129127680119499 0.6300326441784548 0.011264415223415281 0.799 0.012679107214617328 0.822 0.012102167676183594 0.5209155485398579 0.014040185494212945 0.36538461538461536 0.0474473339327792 
84934656 83000 174063616000 0 0.2363481228668942 0.01241496052430183 0.19368600682593856 0.01154842540997854 0.4027777777777778 0.010063960494989161 0.45875420875420875 0.01022481573025582 29.178896580439904 1.0475255665707088 0.37182223947215215 0.00673319252229766 0.27342549923195086 0.01748247454768128 0.22119815668202766 0.016279743532401657 0.6169749727965179 0.01134208170908284 0.6240478781284005 0.011301098166895727 0.69 0.014632638658632902 0.757 0.013569640199177443 0.5153906866614049 0.014045826789783666 0.38461538461538464 0.0479366886807504 
84934656 83000 174063616000 5 0.22866894197952217 0.012272853582540802 0.20392491467576793 0.011774262478702259 0.4457070707070707 0.010199118183322992 0.4537037037037037 0.010215708295494131 37.112130243197264 1.3040888198753062 0.31535028138948185 0.006473555880726427 0.27956989247311825 0.017602909186822453 0.24270353302611367 0.01681567620647953 0.6218715995647442 0.011313980666854533 0.6300326441784548 0.01126441522341528 0.795 0.012772554096113114 0.817 0.012233587399477825 0.5185477505919495 0.014042813708888378 0.36538461538461536 0.0474473339327792 
84934656 93000 195035136000 0 0.24061433447098976 0.01249146853239057 0.19197952218430034 0.011509598906598096 0.40404040404040403 0.010069061649549535 0.46254208754208753 0.010230952104570801 30.070347614168682 1.079250644667531 0.3679410052396662 0.006718618417791312 0.261136712749616 0.01722897068240861 0.21351766513056836 0.016073287529685207 0.6251360174102285 0.011294565805619014 0.6245919477693145 0.011297839589776662 0.685 0.0146966319607925 0.764 0.013434451402438704 0.5122336227308603 0.01404827882040562 0.36538461538461536 0.0474473339327792 
84934656 93000 195035136000 5 0.2354948805460751 0.012399451855004745 0.19368600682593856 0.01154842540997854 0.4234006734006734 0.01013867100528905 0.4612794612794613 0.010228972678389592 48.62075196638929 1.7900386965042465 0.29303318455268773 0.006341178663062688 0.25960061443932414 0.01719607000818003 0.21505376344086022 0.01611524086412917 0.6262241566920566 0.011287972563201017 0.6273122959738846 0.011281318332897741 0.784 0.013019735539307818 0.81 0.012411851354816332 0.5082872928176796 0.014050555322824189 0.36538461538461536 0.0474473339327792 
84934656 103000 216006656000 0 0.2354948805460751 0.012399451855004746 0.18430034129692832 0.011330517933037425 0.4006734006734007 0.010055304474255553 0.44907407407407407 0.01020642831632336 28.953096522164582 1.0556399724758023 0.36658257325829613 0.006713407112817476 0.2749615975422427 0.017512971782225214 0.19969278033794163 0.0156802459664206 0.6147986942328618 0.011354179751257075 0.6273122959738846 0.011281318332897736 0.678 0.014782913600996673 0.75 0.013699915608779773 0.5288082083662194 0.014029141615909617 0.36538461538461536 0.0474473339327792 
84934656 103000 216006656000 5 0.23464163822525597 0.012383873560768668 0.2022184300341297 0.011737454431872104 0.44991582491582494 0.010208181969301794 0.46380471380471383 0.010232865550346746 37.67813116431198 1.354495495102786 0.3277702309334368 0.0065396679369074005 0.29339477726574503 0.017859032704399504 0.25499231950844853 0.017095714105279824 0.6218715995647442 0.011313980666854533 0.6311207834602829 0.011257546676908807 0.795 0.012772554096113114 0.803 0.012583693787968113 0.5146014206787688 0.014046492383275837 0.36538461538461536 0.0474473339327792 
84934656 113000 236978176000 0 0.2354948805460751 0.012399451855004746 0.18344709897610922 0.01131017017955454 0.38552188552188554 0.009987250004629038 0.4335016835016835 0.010168640625454117 33.91427771896315 1.2405576059833174 0.3465942169609936 0.006630010494388601 0.26881720430107525 0.017389409463712615 0.2012288786482335 0.015725325827428225 0.6235038084874864 0.011304341550126717 0.6229597388465724 0.0113075697525439 0.661 0.014976758771620342 0.721 0.01419015011761203 0.5153906866614049 0.014045826789783665 0.36538461538461536 0.0474473339327792 
84934656 113000 236978176000 5 0.22781569965870307 0.012256708602326912 0.1945392491467577 0.011567709174648728 0.39941077441077444 0.010050018228742115 0.4436026936026936 0.01019430891452115 63.790143913201845 2.4244300748936696 0.25965457015330873 0.006108397042730503 0.2672811059907834 0.0173578586224101 0.20583717357910905 0.015858423219323885 0.6224156692056583 0.01131078278714577 0.6115342763873776 0.011371877593210252 0.769 0.013334797216936428 0.784 0.013019735539307834 0.5248618784530387 0.01403510288362775 0.36538461538461536 0.0474473339327792 
84934656 123000 257949696000 0 0.23378839590443687 0.012368225378507137 0.19112627986348124 0.011490055292778587 0.3851010101010101 0.00998521479873725 0.4255050505050505 0.010145271182591033 55.8940917751416 2.2282080435668625 0.30991655346400154 0.006442957470089081 0.271889400921659 0.017451716009436832 0.2073732718894009 0.015902084913876322 0.6099020674646355 0.011380525046581566 0.6109902067464635 0.011374774974447464 0.62 0.015356947477797579 0.713 0.014312087053809961 0.5082872928176796 0.014050555322824189 0.36538461538461536 0.0474473339327792 
84934656 123000 257949696000 5 0.23293515358361774 0.012352507042617396 0.19795221843003413 0.011643990971573398 0.4074074074074074 0.010082326627832868 0.44823232323232326 0.010204645126856931 75.97806229746634 2.874440262637844 0.23170968367941006 0.005878233650996678 0.27342549923195086 0.01748247454768128 0.21044546850998463 0.015988369488888755 0.6267682263329706 0.011284653078254896 0.6213275299238302 0.011317163404516847 0.753 0.01364467578131413 0.787 0.012953717566737225 0.5209155485398579 0.014040185494212943 0.36538461538461536 0.0474473339327792 
84934656 133000 278921216000 0 0.24232081911262798 0.012521593295800113 0.1885665529010239 0.011430897647675815 0.3792087542087542 0.009955891668865553 0.4313973063973064 0.010162752847747496 44.87062913518865 1.6989569451702804 0.3134096642732389 0.006462746304240014 0.26881720430107525 0.017389409463712615 0.18433179723502305 0.015208984478470407 0.6180631120783461 0.011335942557505222 0.6158868335146899 0.011348160741479145 0.636 0.015222868840522022 0.699 0.014512395033543147 0.5122336227308603 0.01404827882040562 0.36538461538461536 0.0474473339327792 
84934656 133000 278921216000 5 0.23378839590443687 0.012368225378507139 0.19965870307167236 0.011681625756888676 0.4313973063973064 0.010162752847747501 0.45707070707070707 0.010221897564256038 54.82478389608027 2.0801771783820007 0.2745973219483796 0.006217986843793614 0.2903225806451613 0.01780386214853802 0.22427035330261136 0.01636004334826551 0.6120783460282916 0.01136896530002739 0.6109902067464635 0.01137477497444747 0.77 0.01331455133593594 0.785 0.012997843819031815 0.5027624309392266 0.014052271211616441 0.36538461538461536 0.0474473339327792 
84934656 143000 299892736000 0 0.24146757679180889 0.012506564839739432 0.20051194539249148 0.01170031805049937 0.38846801346801346 0.010001276044485231 0.44023569023569026 0.010186228624515663 32.22177217320121 1.2006989194620143 0.3417426741703862 0.006607840175870058 0.2749615975422427 0.017512971782225214 0.21044546850998463 0.015988369488888744 0.6158868335146899 0.01134816074147914 0.6180631120783461 0.011335942557505231 0.641 0.015177264224798601 0.72 0.014205696104091496 0.4972375690607735 0.014052271211616445 0.36538461538461536 0.0474473339327792 
84934656 143000 299892736000 5 0.2295221843003413 0.012288926760890788 0.20477815699658702 0.011792544338513405 0.4318181818181818 0.010163945352271718 0.45286195286195285 0.010214087372211392 51.99819506964624 1.9752401456394109 0.2683873471764021 0.006173531884910563 0.27035330261136714 0.01742069478339314 0.23655913978494625 0.016668667667174192 0.6175190424374319 0.011339019654272349 0.6202393906420022 0.01132348350471584 0.774 0.01323250161908533 0.792 0.012841374572096918 0.5130228887134964 0.014047718393997674 0.36538461538461536 0.0474473339327792 
301989888 1 2097152 0 0.26791808873720135 0.012942030195136418 0.22610921501706485 0.012224202097063281 0.24663299663299662 0.0088449845819349 0.25126262626262624 0.008900141191221629 3.6170408184620007e6 351257.7472795413 0.0 0.0 0.2534562211981567 0.017061705439785732 0.2304147465437788 0.016516834820590968 0.514145810663765 0.011661154475524835 0.5348204570184983 0.01163750099381585 0.218 0.013063179040595277 0.205 0.012772554096113114 0.5067087608524072 0.014051220692330346 0.6346153846153846 0.0474473339327792 
301989888 2 4194304 0 0.2696245733788396 0.012968040686869164 0.22696245733788395 0.012240491536132866 0.2474747474747475 0.00885511441483471 0.2516835016835017 0.00890508823594878 3.6164157168502435e6 351166.2110123208 0.0 0.0 0.25499231950844853 0.017095714105279824 0.2304147465437788 0.016516834820590968 0.515233949945593 0.011660408257153629 0.5348204570184983 0.01163750099381585 0.218 0.013063179040595277 0.206 0.012795613612786555 0.5043409629044988 0.014051956064076887 0.6346153846153846 0.0474473339327792 
301989888 4 8388608 0 0.26535836177474403 0.012902554762313967 0.22781569965870307 0.012256708602326912 0.2474747474747475 0.008855114414834709 0.25841750841750843 0.0089827413412913 3.5974128330424554e6 348327.4006375191 0.0 0.0 0.2488479262672811 0.01695798590452558 0.23348694316436253 0.016593362460570887 0.5130576713819369 0.011661845375886347 0.5342763873775843 0.011638380213532435 0.22 0.013106173040661783 0.214 0.012975838021968769 0.5035516969218626 0.014052131146915848 0.6346153846153846 0.0474473339327792 
301989888 8 16777216 0 0.2619453924914676 0.012849054826858115 0.21928327645051193 0.012091245787615704 0.2516835016835017 0.008905088235948775 0.2588383838383838 0.008987501845758047 3.530574778693939e6 339427.1394261813 0.0 0.0 0.25960061443932414 0.01719607000818003 0.22734254992319508 0.01643906767511776 0.5179542981501633 0.011658300623287153 0.5353645266594124 0.011636607860111546 0.214 0.012975838021968769 0.196 0.012559527926707366 0.5043409629044988 0.014051956064076884 0.6346153846153846 0.0474473339327792 
301989888 16 33554432 0 0.2627986348122867 0.012862523175351333 0.2226962457337884 0.012158314774829896 0.25841750841750843 0.0089827413412913 0.25673400673400676 0.008963590834042409 3.61553308192367e6 347493.6910532779 0.0 0.0 0.24270353302611367 0.016815676206479523 0.22119815668202766 0.016279743532401664 0.514689880304679 0.011660788281735493 0.529379760609358 0.011645667565050864 0.226 0.01323250161908534 0.215 0.012997843819031834 0.5146014206787688 0.014046492383275835 0.6346153846153846 0.0474473339327792 
301989888 32 67108864 0 0.25341296928327645 0.012710896778378604 0.2175767918088737 0.012057262020972502 0.2558922558922559 0.008953950243013993 0.2474747474747475 0.008855114414834712 3.4804312684348854e6 329505.87515024695 0.0 0.0 0.2565284178187404 0.017129443327887562 0.22427035330261136 0.01636004334826551 0.514689880304679 0.011660788281735498 0.529923830250272 0.011644913435420153 0.223 0.013169830843425663 0.214 0.012975838021968776 0.494869771112865 0.014051745961790516 0.6346153846153846 0.0474473339327792 
301989888 64 134217728 0 0.25597269624573377 0.012753013241244518 0.2150170648464164 0.012005717634133613 0.25336700336700335 0.00892476542452926 0.24915824915824916 0.008875238553583178 2.959541420820755e6 272820.44855257485 0.0 0.0 0.23348694316436253 0.016593362460570887 0.2073732718894009 0.01590208491387635 0.5070729053318824 0.011664656918145945 0.5184983677910773 0.011657837583818154 0.227 0.013253174964763942 0.195 0.012535235623319319 0.5035516969218626 0.01405213114691586 0.6346153846153846 0.0474473339327792 
301989888 128 268435456 0 0.24061433447098976 0.012491468532390566 0.20819112627986347 0.011864866118448066 0.26262626262626265 0.00902986177676375 0.26430976430976433 0.009048410451863012 1.717828786475749e6 142455.2125391834 0.0 0.0 0.2350230414746544 0.016631166823890976 0.20430107526881722 0.015814411436934715 0.514145810663765 0.011661154475524833 0.5321001088139282 0.011641758014820132 0.232 0.013354937452281569 0.212 0.01293148186493805 0.4996053670086819 0.014052481306049512 0.6346153846153846 0.0474473339327792 
301989888 256 536870912 0 0.23122866894197952 0.012320858834772273 0.18686006825938567 0.011391015649694402 0.2769360269360269 0.009182190173795889 0.26557239057239057 0.009062210626971844 839458.9096408729 61069.02665752647 0.0 0.0 0.21812596006144394 0.016198149258419312 0.19815668202764977 0.01563480394678898 0.5076169749727966 0.011664470424044978 0.5342763873775843 0.011638380213532447 0.228 0.01327374070080448 0.205 0.012772554096113123 0.4988161010260458 0.014052446290529015 0.6346153846153846 0.0474473339327792 
301989888 512 1073741824 0 0.2380546075085324 0.012445770028026208 0.18600682593856654 0.011370940183266745 0.2824074074074074 0.009237303403479337 0.27230639730639733 0.009134218447652664 210164.53079646974 12826.278189424711 0.0 0.0 0.22580645161290322 0.016399713788445073 0.19047619047619047 0.015402048382145572 0.5255712731229597 0.011650557844573568 0.5462459194776932 0.011615817940161524 0.239 0.013493000446937594 0.234 0.01339490288966001 0.4956590370955012 0.0140519560640769 0.6346153846153846 0.0474473339327792 
301989888 1000 2097152000 0 0.2226962457337884 0.012158314774829938 0.18771331058020477 0.011411001314155119 0.2887205387205387 0.009298805565435518 0.29335016835016836 0.009342508331708556 4769.766110396802 193.666321195042 0.038230157189986416 0.0026714724037871047 0.22734254992319508 0.01643906767511775 0.19969278033794163 0.015680245966420606 0.5337323177366703 0.011639245522413973 0.5500544069640914 0.011607220837980105 0.41 0.015560917136921657 0.404 0.015524980677122583 0.5074980268350434 0.014050905521228573 0.36538461538461536 0.0474473339327792 
301989888 3000 6291456000 0 0.22184300341296928 0.012141659068147884 0.18771331058020477 0.011411001314155128 0.37163299663299665 0.00991589712365879 0.41119528619528617 0.01009666381181769 87.32937928063217 3.663491959325744 0.2629536192509218 0.006133368496803087 0.26574500768049153 0.017326040808935687 0.20430107526881722 0.01581441143693468 0.6017410228509249 0.011421759697789007 0.5995647442872688 0.011432194883562317 0.618 0.01537245303496853 0.703 0.014456832294801101 0.5067087608524072 0.014051220692330349 0.36538461538461536 0.0474473339327792 
301989888 3000 6291456000 5 0.21928327645051193 0.01209124578761573 0.17832764505119453 0.011186139406711287 0.382996632996633 0.009974920384536465 0.4137205387205387 0.010105878530238152 161.93374362403455 6.754998513133093 0.18358237919658452 0.005393662337352339 0.27035330261136714 0.017420694783393142 0.250384024577573 0.01699284305519007 0.5963003264417845 0.011447407541749088 0.5935799782372143 0.011459682650123575 0.668 0.014899597242811475 0.71 0.01435639599990569 0.5019731649565904 0.014052376259225624 0.36538461538461536 0.0474473339327792 
301989888 13000 27262976000 0 0.2295221843003413 0.012288926760890793 0.19368600682593856 0.01154842540997854 0.4132996632996633 0.010104361780747518 0.4743265993265993 0.010246249665591236 23.380040531662555 0.79410726932819 0.39375121288569764 0.006806885831834553 0.2749615975422427 0.01751297178222521 0.21658986175115208 0.016156860583178303 0.6294885745375408 0.011267826475447665 0.6376496191512514 0.011215040215104567 0.678 0.01478291360099666 0.774 0.013232501619085336 0.4956590370955012 0.014051956064076903 0.5576923076923077 0.04893740777701 
301989888 13000 27262976000 5 0.23976109215017063 0.012476304127453949 0.2022184300341297 0.011737454431872104 0.4617003367003367 0.010229639820610517 0.4739057239057239 0.010245801990240052 29.884997992378757 1.0302535391968426 0.33863768678439743 0.0065932484152296895 0.27342549923195086 0.01748247454768128 0.23348694316436253 0.016593362460570887 0.6414581066376496 0.011189212572356357 0.6327529923830251 0.01124712853969056 0.821 0.01212873060571911 0.838 0.01165726777130441 0.5019731649565904 0.014052376259225624 0.36538461538461536 0.0474473339327792 
301989888 23000 48234496000 0 0.21843003412969283 0.012074291605700989 0.20136518771331058 0.011718927477444269 0.4276094276094276 0.010151683397430684 0.476010101010101 0.010247967392742688 16.990391369627403 0.5615713095696526 0.43236949349893267 0.0069019603304726436 0.25499231950844853 0.01709571410527983 0.19969278033794163 0.0156802459664206 0.6403699673558215 0.011196669936752592 0.6322089227421109 0.011250616646678797 0.679 0.01477082181793463 0.763 0.01345407046257797 0.5067087608524072 0.014051220692330352 0.36538461538461536 0.0474473339327792 
301989888 23000 48234496000 5 0.24658703071672355 0.012595726268790134 0.22013651877133106 0.01210812488346098 0.48274410774410775 0.010253671674754631 0.49915824915824913 0.010259768981815234 22.808973410811614 0.7555231804911416 0.36522414127692604 0.006708138364946143 0.28110599078341014 0.017632374626460005 0.2411674347158218 0.016779369344911064 0.6621327529923831 0.011035474307853838 0.6626768226332971 0.011031114785059698 0.842 0.01153989467755956 0.854 0.0111717862854965 0.5035516969218626 0.014052131146915853 0.36538461538461536 0.0474473339327792 
301989888 33000 69206016000 0 0.2363481228668942 0.012414960524301829 0.20733788395904437 0.011846905782971366 0.4398148148148148 0.010185185185185323 0.49158249158249157 0.010258329515226447 15.78744838391714 0.5045398162908988 0.4414903939452746 0.006918118960619808 0.2857142857142857 0.01771924779845829 0.2196620583717358 0.01623910941493394 0.6605005440696409 0.011048455047173913 0.6490750816104461 0.011135250564776796 0.697 0.01453968371053526 0.8 0.01265543994336665 0.5248618784530387 0.01403510288362775 0.375 0.04770204856076104 
301989888 33000 69206016000 5 0.2508532423208191 0.01266819862131543 0.21416382252559726 0.011988383205966496 0.5 0.01025978352085154 0.5042087542087542 0.010259420038764079 21.962864719856785 0.6992944758336779 0.3751212885697652 0.006745214939429236 0.2642089093701997 0.01729395454974451 0.22119815668202766 0.01627974353240167 0.6686615886833515 0.010982077458957339 0.6561479869423286 0.011082356277961395 0.848 0.01135891830347529 0.865 0.010811655372416051 0.5074980268350434 0.014050905521228573 0.36538461538461536 0.0474473339327792 
301989888 43000 90177536000 0 0.22866894197952217 0.012272853582540806 0.2030716723549488 0.011755899303705582 0.44654882154882153 0.010200990076245324 0.5138888888888888 0.010255824507190358 14.956036880070144 0.46902620007609164 0.46244905880069864 0.006946304801195773 0.26881720430107525 0.01738940946371262 0.2073732718894009 0.01590208491387634 0.6556039173014145 0.011086521237125625 0.6496191512513602 0.011131277554681743 0.701 0.014484778521220477 0.794 0.012795613612786543 0.5217048145224941 0.014039239216484634 0.4230769230769231 0.04867993747918684 
301989888 43000 90177536000 5 0.24146757679180889 0.012506564839739432 0.20563139931740615 0.011810745260742567 0.5075757575757576 0.010258605792153316 0.5244107744107744 0.010247548905242262 20.692408681172864 0.6628287881309795 0.38773529982534444 0.006788117545295799 0.27956989247311825 0.017602909186822453 0.2304147465437788 0.016516834820590964 0.6550598476605005 0.01109067010299315 0.6572361262241567 0.011073978007039315 0.85 0.011297239823409303 0.857 0.01107581480856704 0.5146014206787688 0.014046492383275835 0.36538461538461536 0.0474473339327792 
301989888 53000 111149056000 0 0.23378839590443687 0.01236822537850714 0.21245733788395904 0.011953482906582949 0.4385521885521885 0.010182010275471122 0.4941077441077441 0.010259071083844206 12.44768268816695 0.3807759294491506 0.48981176013972444 0.006964531366864931 0.29339477726574503 0.017859032704399497 0.22427035330261136 0.01636004334826551 0.6670293797606094 0.01099564882261908 0.6664853101196954 0.011000139592184563 0.701 0.014484778521220475 0.799 0.012679107214617326 0.5146014206787688 0.014046492383275835 0.5 0.04926646390821466 
301989888 53000 111149056000 5 0.2431740614334471 0.012536554144587089 0.22013651877133106 0.012108124883460981 0.5046296296296297 0.010259343705889722 0.523989898989899 0.010247967392742688 17.170626133567353 0.5315789480216372 0.42091985251309916 0.006878300030591898 0.261136712749616 0.017228970682408615 0.23348694316436253 0.016593362460570887 0.6681175190424374 0.010986617776361585 0.6692056583242655 0.010977520584714429 0.85 0.011297239823409288 0.867 0.010743669132397347 0.5311760063141279 0.014025142640639513 0.36538461538461536 0.0474473339327792 
301989888 63000 132120576000 0 0.23976109215017063 0.012476304127453956 0.21075085324232082 0.011918271754852168 0.4436026936026936 0.010194308914521149 0.5042087542087542 0.010259420038764072 12.670147109402828 0.38762142515824627 0.4874830196002329 0.00696379452880795 0.2887864823348694 0.01777590633653923 0.21351766513056836 0.016073287529685207 0.6599564744287268 0.011052749414423543 0.6653971708378672 0.011009071725162507 0.72 0.014205696104091494 0.813 0.01233625482807413 0.5185477505919495 0.014042813708888378 0.6346153846153846 0.0474473339327792 
301989888 63000 132120576000 5 0.24658703071672355 0.012595726268790122 0.21843003412969283 0.012074291605700975 0.5071548821548821 0.01025873302244637 0.5210437710437711 0.010250692602022576 16.759700468319224 0.5205659385112676 0.42848825926644674 0.006894362498866258 0.2626728110599078 0.017261598347857544 0.21658986175115208 0.016156860583178303 0.6648531011969532 0.011013513128643924 0.6648531011969532 0.011013513128643933 0.869 0.010674874844837954 0.879 0.010318210380946095 0.5382794001578532 0.014011242594964115 0.36538461538461536 0.0474473339327792 
301989888 73000 153092096000 0 0.23976109215017063 0.012476304127453956 0.19368600682593856 0.01154842540997854 0.4414983164983165 0.010189314382749932 0.51010101010101 0.010257689687458358 12.216944944313035 0.3752870770223707 0.49660392004657483 0.006965816973095683 0.2857142857142857 0.017719247798458296 0.2227342549923195 0.016320054046165117 0.6626768226332971 0.011031114785059687 0.6594124047878128 0.011057027540404739 0.733 0.013996674851796271 0.809 0.012436787112179487 0.5201262825572218 0.014041096664344332 0.6057692307692307 0.04815154775990711 
301989888 73000 153092096000 5 0.25341296928327645 0.012710896778378606 0.22098976109215018 0.012124929206818258 0.5109427609427609 0.010257326131172867 0.5315656565656566 0.010239317603199504 14.645379964491635 0.45397203403788716 0.4457597516010091 0.006924868480005582 0.26574500768049153 0.017326040808935694 0.2073732718894009 0.015902084913876346 0.6741022850924918 0.010935760218903953 0.6702937976060935 0.010968357083095152 0.877 0.010391293421849876 0.881 0.010244215145336664 0.5406471981057617 0.014005973823825131 0.36538461538461536 0.0474473339327792 
301989888 83000 174063616000 0 0.23208191126279865 0.012336718284948853 0.20648464163822525 0.011828865619002316 0.4431818181818182 0.010193324837773483 0.5130471380471381 0.010256289925058441 11.454517704778969 0.3508370280730255 0.5098001164370269 0.006964639471873753 0.271889400921659 0.01745171600943684 0.2012288786482335 0.015725325827428194 0.6692056583242655 0.010977520584714438 0.6583242655059848 0.01106553514384154 0.704 0.014442734941575022 0.813 0.012336254828074114 0.5256511444356748 0.014033980956108551 0.41346153846153844 0.04852294969729053 
301989888 83000 174063616000 5 0.2508532423208191 0.012668198621315433 0.2295221843003413 0.012288926760890781 0.5197811447811448 0.010251751199542738 0.5370370370370371 0.010231597249131053 13.844409267934543 0.41841673396663215 0.45992625654958275 0.006943568216279223 0.2626728110599078 0.017261598347857544 0.2227342549923195 0.01632005404616513 0.6746463547334058 0.010931036623525191 0.6746463547334058 0.010931036623525191 0.885 0.01009340759490463 0.876 0.010427498872343961 0.5382794001578532 0.014011242594964115 0.36538461538461536 0.0474473339327792 
301989888 93000 195035136000 0 0.2551194539249147 0.012739038695202105 0.2090443686006826 0.011882746987406444 0.4574915824915825 0.010222638127749484 0.5256734006734006 0.010246249665591216 10.044514506643619 0.3013019136380439 0.5286241024645837 0.006954553291373016 0.27342549923195086 0.01748247454768128 0.2304147465437788 0.016516834820590968 0.6719260065288357 0.01095448713512423 0.6702937976060935 0.010968357083095152 0.729 0.014062601350986186 0.824 0.012048616898597507 0.5303867403314917 0.014026510839428753 0.625 0.04770204856076104 
301989888 93000 195035136000 5 0.26535836177474403 0.012902554762313967 0.23122866894197952 0.012320858834772285 0.5315656565656566 0.01023931760319951 0.5395622895622896 0.010227616386289006 12.711806546770726 0.38525873221688306 0.4676887250145546 0.006951417220956865 0.26881720430107525 0.01738940946371262 0.20890937019969277 0.015945399396423896 0.6659412404787813 0.011004613886336733 0.6713819368879217 0.010959127105167044 0.873 0.010534798620855762 0.877 0.010391293421849874 0.5422257300710339 0.014002284504422443 0.36538461538461536 0.0474473339327792 
301989888 103000 216006656000 0 0.24914675767918087 0.012639407111926433 0.20648464163822525 0.011828865619002316 0.4511784511784512 0.010210757101073475 0.5180976430976431 0.010253060653479175 12.039877839861408 0.3612889647662802 0.4975742286046963 0.006965895675973329 0.28417818740399386 0.017690542680190775 0.20276497695852536 0.015770046635584567 0.6730141458106638 0.010945157126978227 0.6719260065288357 0.010954487135124234 0.711 0.014341711358296177 0.808 0.01246159264666 0.5327545382794001 0.014022300570434132 0.6153846153846154 0.0479366886807504 
301989888 103000 216006656000 5 0.25853242320819114 0.012794553754288675 0.22696245733788395 0.01224049153613287 0.5357744107744108 0.010233488709726539 0.5467171717171717 0.01021490151673162 14.261085767289238 0.4334382211177198 0.4484766155637493 0.0069288943583771245 0.24731182795698925 0.01692284244671239 0.19815668202764977 0.01563480394678899 0.6784548422198041 0.010897500107575656 0.6686615886833515 0.010982077458957344 0.874 0.010499249222408035 0.874 0.010499249222408037 0.5374901341752171 0.01401292818333658 0.36538461538461536 0.0474473339327792 
301989888 113000 236978176000 0 0.2551194539249147 0.012739038695202105 0.21245733788395904 0.01195348290658295 0.4553872053872054 0.010218861787618728 0.5252525252525253 0.010246690042583854 11.077558683537289 0.32833199289907045 0.5047545119347953 0.00696566271287639 0.29185867895545314 0.017831570553971925 0.20430107526881722 0.015814411436934694 0.6713819368879217 0.010959127105167044 0.6741022850924918 0.010935760218903932 0.725 0.01412708655649053 0.825 0.012021627157731961 0.5177584846093133 0.014043619596174959 0.625 0.04770204856076104 
301989888 113000 236978176000 5 0.2508532423208191 0.012668198621315433 0.20563139931740615 0.011810745260742559 0.5328282828282829 0.010237645778853858 0.5534511784511784 0.010200990076245323 14.823980056639018 0.44479104968289396 0.4457597516010091 0.006924868480005583 0.25960061443932414 0.017196070008180023 0.2304147465437788 0.016516834820590968 0.6751904243743199 0.010926296238294043 0.676278563656148 0.010916765010708769 0.884 0.010131468138756997 0.897 0.009616833339695798 0.5288082083662194 0.014029141615909617 0.36538461538461536 0.0474473339327792 
301989888 123000 257949696000 0 0.2593856655290102 0.012808273573927097 0.20392491467576793 0.011774262478702264 0.45791245791245794 0.010223371342195904 0.5202020202020202 0.01025140562130537 10.791113755131908 0.321438269102321 0.5119347952648943 0.006963992915953921 0.2887864823348694 0.01777590633653923 0.20583717357910905 0.01585842321932389 0.6697497279651795 0.010972947133006294 0.676822633297062 0.010911974124282131 0.752 0.01366318713487765 0.836 0.011715000693181321 0.5335438042620363 0.014020826677598098 0.5673076923076923 0.048818036870061955 
301989888 123000 257949696000 5 0.2568259385665529 0.0127669237941168 0.23122866894197952 0.012320858834772287 0.5286195286195287 0.010242962617927197 0.5462962962962963 0.010215708295494126 13.98194189609244 0.4248161962458481 0.45915000970308556 0.00694269017554384 0.2457757296466974 0.01688741089429696 0.21812596006144394 0.016198149258419316 0.6692056583242655 0.01097752058471444 0.6773667029379761 0.010907166359856611 0.884 0.010131468138756993 0.877 0.010391293421849877 0.5351223362273086 0.014017773120881585 0.36538461538461536 0.0474473339327792 
301989888 133000 278921216000 0 0.2568259385665529 0.0127669237941168 0.2030716723549488 0.011755899303705582 0.44907407407407407 0.010206428316323362 0.5223063973063973 0.010249568404555662 10.139276828566128 0.30184405427268396 0.5315350281389482 0.006952109107344542 0.28417818740399386 0.017690542680190775 0.19969278033794163 0.015680245966420592 0.6741022850924918 0.010935760218903948 0.675734494015234 0.010921539041347992 0.732 0.014013292702729475 0.818 0.012207580637662146 0.5335438042620363 0.014020826677598098 0.40384615384615385 0.04834688952654018 
301989888 133000 278921216000 5 0.2713310580204778 0.0129938077275458 0.22440273037542663 0.012191404938603838 0.5357744107744108 0.010233488709726537 0.5551346801346801 0.010197216690356415 14.027693322160516 0.42083666357812954 0.4471181835823792 0.006926907565885153 0.2565284178187404 0.017129443327887562 0.21658986175115208 0.016156860583178303 0.6779107725788901 0.01090234169510343 0.6817192600652884 0.010868093932082231 0.889 0.009938701010583726 0.9 0.009491579957525044 0.5295974743488555 0.014027843827840086 0.36538461538461536 0.0474473339327792 
301989888 143000 299892736000 0 0.2431740614334471 0.012536554144587094 0.21331058020477817 0.011970971742326334 0.45791245791245794 0.010223371342195902 0.5210437710437711 0.010250692602022562 10.828202624445215 0.32326570778646707 0.5162041529206287 0.006962318518940979 0.2903225806451613 0.01780386214853801 0.2196620583717358 0.01623910941493394 0.6713819368879217 0.010959127105167044 0.6675734494015234 0.010991141557445587 0.721 0.014190150117612032 0.811 0.012386784588117712 0.5367008681925809 0.01401457845884326 0.5673076923076923 0.04881803687006195 
301989888 143000 299892736000 5 0.26621160409556316 0.012915774781523209 0.22098976109215018 0.012124929206818258 0.5349326599326599 0.010234713052723677 0.5547138047138047 0.01019817113787387 13.78128982030149 0.41563714909123833 0.45546283718222397 0.006938287769723256 0.2488479262672811 0.016957985904525585 0.2196620583717358 0.016239109414933933 0.6751904243743199 0.010926296238294041 0.6784548422198041 0.010897500107575647 0.888 0.009977753031397234 0.891 0.009859828407037186 0.5295974743488555 0.014027843827840085 0.36538461538461536 0.0474473339327792 
805306368 1 2097152 0 0.26791808873720135 0.012942030195136425 0.2158703071672355 0.012022975360030675 0.25547138047138046 0.008949113551665566 0.2558922558922559 0.00895395024301399 3.55502467491499e6 344645.4406523088 0.0 0.0 0.24423963133640553 0.016851689430077556 0.2119815668202765 0.0160309979606194 0.5114254624591947 0.011662778026451666 0.5266594124047879 0.011649229994347384 0.224 0.013190830072364471 0.22 0.013106173040661768 0.4877663772691397 0.014048278820405624 0.6346153846153846 0.0474473339327792 
805306368 2 4194304 0 0.26706484641638223 0.01292893319649635 0.21416382252559726 0.011988383205966503 0.25462962962962965 0.00893940728858941 0.25462962962962965 0.00893940728858941 3.554286349237894e6 344527.6037839903 0.0 0.0 0.2457757296466974 0.016887410894296944 0.21351766513056836 0.0160732875296852 0.5114254624591947 0.011662778026451666 0.528835690968444 0.01164640780994472 0.223 0.01316983084342565 0.221 0.013127502859696246 0.489344909234412 0.014049294536290403 0.6346153846153846 0.0474473339327792 
805306368 4 8388608 0 0.26621160409556316 0.012915774781523217 0.2150170648464164 0.01200571763413361 0.2558922558922559 0.008953950243013993 0.2563131313131313 0.008958775997918356 3.55171149385909e6 344219.30760694784 0.0 0.0 0.2457757296466974 0.016887410894296944 0.21351766513056836 0.0160732875296852 0.5114254624591947 0.011662778026451666 0.5266594124047879 0.011649229994347384 0.223 0.01316983084342565 0.22 0.013106173040661768 0.48539857932123126 0.014046492383275835 0.6346153846153846 0.0474473339327792 
805306368 8 16777216 0 0.25853242320819114 0.012794553754288675 0.21160409556313994 0.011935916358632838 0.26136363636363635 0.009015838366608199 0.2588383838383838 0.008987501845758054 3.437049705327531e6 328205.8754811941 0.0 0.0 0.2411674347158218 0.016779369344911064 0.2227342549923195 0.016320054046165128 0.5179542981501633 0.011658300623287153 0.5261153427638737 0.011649900854263425 0.219 0.01308473195026204 0.228 0.013273740700804481 0.49171270718232046 0.014050555322824194 0.6346153846153846 0.0474473339327792 
805306368 16 33554432 0 0.25426621160409557 0.012724999945157738 0.2158703071672355 0.012022975360030686 0.25757575757575757 0.00897318782021522 0.26136363636363635 0.0090158383666082 3.6704238257376067e6 348416.92066853656 0.0 0.0 0.24423963133640553 0.016851689430077556 0.2196620583717358 0.016239109414933926 0.514689880304679 0.011660788281735494 0.5244831338411317 0.011651830225709977 0.219 0.013084731950262026 0.229 0.013294199326613616 0.48382004735595896 0.0140451261309786 0.6346153846153846 0.0474473339327792 
805306368 32 67108864 0 0.24914675767918087 0.01263940711192643 0.2030716723549488 0.011755899303705582 0.26262626262626265 0.009029861776763752 0.26936026936026936 0.009103043207756978 3.577674387417496e6 334770.0376529964 0.0 0.0 0.2534562211981567 0.017061705439785732 0.22734254992319508 0.016439067675117755 0.515778019586507 0.011660014400426182 0.5321001088139282 0.01164175801482013 0.222 0.013148721948877366 0.22 0.013106173040661782 0.48066298342541436 0.014041972733712976 0.6346153846153846 0.0474473339327792 
805306368 64 134217728 0 0.24146757679180889 0.012506564839739429 0.1962457337883959 0.011606019881416286 0.26515151515151514 0.009057621139172616 0.26851851851851855 0.009094042554994856 2.74269888623243e6 244955.0423819788 0.0 0.0 0.23195084485407066 0.016555252497925898 0.20890937019969277 0.0159453993964239 0.5108813928182807 0.011663061261117743 0.5266594124047879 0.011649229994347386 0.232 0.013354937452281572 0.203 0.012726073744598276 0.4940805051302289 0.014051500838485807 0.6346153846153846 0.0474473339327792 
805306368 128 268435456 0 0.2431740614334471 0.01253655414458709 0.19368600682593856 0.01154842540997854 0.27314814814814814 0.009143032718360353 0.26346801346801346 0.009039157374497717 1.373769146641705e6 105165.8962878619 0.0 0.0 0.22580645161290322 0.016399713788445076 0.2012288786482335 0.0157253258274282 0.5119695321001088 0.011662480968070056 0.5130576713819369 0.011661845375886363 0.228 0.013273740700804481 0.196 0.012559527926707378 0.4909234411996843 0.014050170094497712 0.6346153846153846 0.0474473339327792 
805306368 128 268435456 5 0.23122866894197952 0.012320858834772266 0.189419795221843 0.01145070511591077 0.27230639730639733 0.00913421844765268 0.265993265993266 0.009066789565615694 1.4503251893256234e6 111552.36236694785 0.0 0.0 0.22427035330261136 0.016360043348265515 0.19969278033794163 0.015680245966420606 0.5038084874863983 0.011665485744746795 0.5163220892274211 0.01165960671015178 0.23 0.013314551335935947 0.197 0.012583693787968132 0.49013417521704816 0.014049749833367596 0.6346153846153846 0.0474473339327792 
805306368 256 536870912 0 0.2363481228668942 0.012414960524301836 0.20477815699658702 0.011792544338513419 0.2798821548821549 0.009212077524656534 0.27441077441077444 0.009156177122244537 456228.439374229 30499.51024191644 0.0 0.0 0.22119815668202766 0.01627974353240167 0.19201228878648233 0.015449349985900938 0.5206746463547334 0.011655846995729706 0.5261153427638737 0.011649900854263423 0.238 0.01347358666196722 0.221 0.013127502859696232 0.4925019731649566 0.014050905521228571 0.6346153846153846 0.0474473339327792 
805306368 256 536870912 5 0.2363481228668942 0.012414960524301836 0.20136518771331058 0.011718927477444269 0.2845117845117845 0.00925805092561882 0.2676767676767677 0.009085000147099353 606526.7829618513 40933.527304219184 0.0 0.0 0.21351766513056836 0.016073287529685194 0.1935483870967742 0.015496272948879395 0.5212187159956474 0.011655314732288858 0.5255712731229597 0.011650557844573582 0.236 0.013434451402438694 0.225 0.013211720158614756 0.5043409629044988 0.014051956064076908 0.6346153846153846 0.0474473339327792 
805306368 512 1073741824 0 0.22525597269624573 0.012207839995407317 0.18003412969283278 0.011227856729050027 0.29335016835016836 0.00934250833170856 0.28703703703703703 0.009282621598983095 54037.66002131114 2374.178829437156 0.00038812342324859306 0.0002744180684505041 0.24423963133640553 0.016851689430077556 0.18125960061443933 0.01511008617801278 0.5244831338411317 0.011651830225709979 0.5353645266594124 0.011636607860111552 0.281 0.014221154708434944 0.268 0.014013292702729484 0.4696132596685083 0.014026510839428746 0.6346153846153846 0.0474473339327792 
805306368 512 1073741824 5 0.2167235494880546 0.01204015671348119 0.1885665529010239 0.011430897647675806 0.29208754208754206 0.009330705616569067 0.2916666666666667 0.009326752065621155 80297.49485221757 3978.039055426702 0.0 0.0 0.2304147465437788 0.016516834820590964 0.1889400921658986 0.015354364638220777 0.5184983677910773 0.011657837583818161 0.5429815016322089 0.011622641132301955 0.262 0.013912208651021352 0.259 0.013860415257527911 0.4980268350434096 0.01405237625922564 0.6346153846153846 0.0474473339327792 
805306368 1000 2097152000 0 0.21331058020477817 0.011970971742326336 0.18088737201365188 0.011248574467407029 0.31607744107744107 0.009540440071928289 0.3228114478114478 0.009593950220366741 1187.5344349919694 53.14505572545134 0.1065398796817388 0.004298389434567298 0.27035330261136714 0.01742069478339314 0.22887864823348694 0.01647810727631328 0.5652883569096845 0.011565943814308857 0.573449401523395 0.011539267776821106 0.442 0.015712507211864207 0.465 0.01578049505003016 0.4940805051302289 0.014051500838485807 0.36538461538461536 0.047447333932779195 
805306368 1000 2097152000 5 0.2158703071672355 0.012022975360030668 0.18344709897610922 0.011310170179554541 0.30303030303030304 0.00943014066927896 0.31102693602693604 0.00949879063975762 1496.9404174915169 66.09779735510898 0.09062681932854648 0.003999553520960706 0.23348694316436253 0.016593362460570887 0.21351766513056836 0.01607328752968521 0.5424374319912949 0.011623729421518134 0.5533188248095756 0.01159930504274508 0.453 0.015749255189977593 0.467 0.015784807891138775 0.4964483030781373 0.01405213114691586 0.6346153846153846 0.0474473339327792 
805306368 3000 6291456000 0 0.22184300341296928 0.012141659068147882 0.19112627986348124 0.01149005529277859 0.3712121212121212 0.00991359900184574 0.4187710437710438 0.010123487160167826 49.53515072983435 1.9149933867690025 0.30584125751989133 0.0064193271158925974 0.2857142857142857 0.01771924779845829 0.21658986175115208 0.016156860583178303 0.6066376496191512 0.011397418546689136 0.6044613710554951 0.011408384494565278 0.624 0.015325105508898134 0.723 0.014158794845306263 0.5217048145224941 0.01403923921648463 0.36538461538461536 0.0474473339327792 
805306368 3000 6291456000 5 0.2235494880546075 0.0121748966312026 0.19368600682593856 0.01154842540997854 0.39941077441077444 0.010050018228742111 0.41792929292929293 0.010120628211017897 100.67401631897643 3.9412456684462986 0.2066757228798758 0.0056413387353956 0.2749615975422427 0.017512971782225214 0.22734254992319508 0.016439067675117745 0.6071817192600653 0.011394640056759787 0.6120783460282916 0.011368965300027388 0.679 0.01477082181793464 0.732 0.01401329270272949 0.5090765588003157 0.0140501700944977 0.36538461538461536 0.0474473339327792 
805306368 13000 27262976000 0 0.25597269624573377 0.01275301324124452 0.19965870307167236 0.011681625756888686 0.4385521885521885 0.010182010275471122 0.4941077441077441 0.010259071083844213 15.19731986233949 0.4734053055250043 0.44556568988938483 0.006924572910496152 0.2764976958525346 0.017543209075825194 0.22580645161290322 0.016399713788445073 0.6621327529923831 0.011035474307853841 0.6605005440696409 0.011048455047173916 0.719 0.014221154708434946 0.813 0.01233625482807413 0.5280189423835833 0.014030404213405788 0.47115384615384615 0.04918440626354964 
805306368 13000 27262976000 5 0.25 0.012653835621466646 0.20648464163822525 0.011828865619002316 0.47853535353535354 0.010250325159456666 0.5042087542087542 0.010259420038764075 22.071542766991083 0.7107977791708797 0.36231321560256163 0.006696654128325644 0.2749615975422427 0.017512971782225207 0.23963133640552994 0.016742766935101436 0.6539717083786725 0.011098919626957374 0.6572361262241567 0.011073978007039315 0.844 0.011480235006122356 0.865 0.01081165537241605 0.5217048145224941 0.014039239216484629 0.36538461538461536 0.0474473339327792 
805306368 23000 48234496000 0 0.24829351535836178 0.01262491286808977 0.2235494880546075 0.012174896631202612 0.468013468013468 0.010238767643185723 0.5117845117845118 0.010256933475911008 10.838867435244698 0.320289294994926 0.49951484572093924 0.006965974377961553 0.30721966205837176 0.018095292260828223 0.23963133640552994 0.016742766935101423 0.6588683351468988 0.011061289443962714 0.6626768226332971 0.011031114785059706 0.744 0.013807775152234187 0.819 0.012181436179177912 0.5343330702446725 0.014019317531542574 0.38461538461538464 0.0479366886807504 
805306368 23000 48234496000 5 0.2525597269624573 0.012696728980207706 0.2167235494880546 0.01204015671348119 0.5117845117845118 0.010256933475911017 0.5210437710437711 0.01025069260202256 16.82493615110405 0.5066939614283164 0.39569183000194064 0.006812709135083609 0.2534562211981567 0.01706170543978574 0.21812596006144394 0.01619814925841932 0.6702937976060935 0.010968357083095152 0.6713819368879217 0.010959127105167044 0.882 0.010206869264381791 0.875 0.010463483381956722 0.5153906866614049 0.014045826789783666 0.36538461538461536 0.0474473339327792 
805306368 33000 69206016000 0 0.25597269624573377 0.01275301324124452 0.2295221843003413 0.01228892676089078 0.4612794612794613 0.010228972678389604 0.5286195286195287 0.010242962617927193 10.420574800805584 0.29491756554076887 0.5037842033766737 0.006965778146015201 0.2964669738863287 0.01791322276038275 0.22580645161290322 0.016399713788445073 0.6800870511425462 0.010882873582092065 0.6811751904243744 0.010873037534333418 0.753 0.013644675781314121 0.834 0.01177211037081219 0.5248618784530387 0.01403510288362775 0.3557692307692308 0.04717221961050337 
805306368 33000 69206016000 5 0.24914675767918087 0.012639407111926433 0.2175767918088737 0.012057262020972502 0.5223063973063973 0.010249568404555655 0.5492424242424242 0.010209906101011109 14.148504947770286 0.42065184836286473 0.4321754317873084 0.006901590699412148 0.25960061443932414 0.01719607000818002 0.2196620583717358 0.016239109414933926 0.6855277475516867 0.010833009065106565 0.6811751904243744 0.010873037534333423 0.863 0.010878848714333315 0.872 0.010570133761108656 0.516179952644041 0.014045126130978606 0.36538461538461536 0.0474473339327792 
805306368 43000 90177536000 0 0.2551194539249147 0.012739038695202105 0.2440273037542662 0.012551447627856259 0.4739057239057239 0.010245801990240043 0.5336700336700336 0.010236494647406476 9.26533264328905 0.2654158767299176 0.5325053366970697 0.006951241609655212 0.2764976958525346 0.017543209075825194 0.23348694316436253 0.016593362460570887 0.6855277475516867 0.010833009065106562 0.6849836779107725 0.010838072746240653 0.781 0.013084731950262026 0.838 0.011657267771304417 0.526440410418311 0.014032823874407217 0.36538461538461536 0.0474473339327792 
805306368 43000 90177536000 5 0.2627986348122867 0.012862523175351335 0.2440273037542662 0.012551447627856253 0.5391414141414141 0.010228298200766128 0.5555555555555556 0.010196254838691677 12.205914798548328 0.35375550452371063 0.4676887250145546 0.0069514172209568644 0.25499231950844853 0.01709571410527983 0.21351766513056836 0.016073287529685214 0.6855277475516867 0.010833009065106564 0.6931447225244831 0.010760295070580364 0.894 0.009739551265785141 0.896 0.009658016218524301 0.5303867403314917 0.014026510839428743 0.36538461538461536 0.0474473339327792 
805306368 53000 111149056000 0 0.25597269624573377 0.01275301324124452 0.2440273037542662 0.012551447627856259 0.47264309764309764 0.010244415164390534 0.5324074074074074 0.0102382103688019 9.24362320705908 0.2600822452875429 0.5352222006598099 0.006948672129793422 0.29493087557603687 0.01788624973410438 0.22887864823348694 0.01647810727631328 0.6931447225244831 0.010760295070580376 0.6860718171926007 0.010827928134189643 0.773 0.01325317496476392 0.843 0.011510146979230192 0.5122336227308603 0.014048278820405612 0.36538461538461536 0.0474473339327792 
805306368 53000 111149056000 5 0.2738907849829352 0.013032004972989503 0.24914675767918087 0.012639407111926439 0.5345117845117845 0.010235314238969387 0.5551346801346801 0.010197216690356416 12.204563639383027 0.3492660811395021 0.46070250339607993 0.006944429304264611 0.2488479262672811 0.016957985904525588 0.23195084485407066 0.0165552524979259 0.6828073993471164 0.01085815545438087 0.6871599564744287 0.01081771442570111 0.894 0.009739551265785133 0.893 0.009779910359847169 0.5177584846093133 0.014043619596174966 0.36538461538461536 0.0474473339327792 
805306368 63000 132120576000 0 0.27047781569965873 0.012980954547659554 0.2431740614334471 0.012536554144587089 0.4962121212121212 0.010259489101351847 0.5454545454545454 0.010217299762709419 9.218202143125733 0.25737796495033977 0.5270716087715893 0.006955759823355587 0.26574500768049153 0.017326040808935694 0.2196620583717358 0.016239109414933933 0.6860718171926007 0.010827928134189646 0.6898803046789989 0.010791876566843049 0.804 0.012559527926707375 0.856 0.011107987548939149 0.5232833464877664 0.014037241309573633 0.36538461538461536 0.0474473339327792 
805306368 63000 132120576000 5 0.26706484641638223 0.012928933196496352 0.23122866894197952 0.012320858834772267 0.5534511784511784 0.010200990076245302 0.5593434343434344 0.01018726463571199 12.08819576521347 0.33929060258045 0.4723462060935377 0.0069553152806090136 0.271889400921659 0.01745171600943684 0.22580645161290322 0.016399713788445087 0.6926006528835691 0.01076560250693906 0.6936887921653971 0.01075497003236732 0.902 0.009406619184621224 0.903 0.009363689373248116 0.5217048145224941 0.01403923921648463 0.36538461538461536 0.0474473339327792 
805306368 73000 153092096000 0 0.26535836177474403 0.012902554762313967 0.2431740614334471 0.012536554144587092 0.4877946127946128 0.010256726235129009 0.5484006734006734 0.010211600726405224 8.77783217454448 0.2433317001646285 0.5449252862410247 0.0069378020701983565 0.30261136712749614 0.018018696598158843 0.2350230414746544 0.01663116682389096 0.6964091403699674 0.01072807989307637 0.690424374319913 0.010786656752183344 0.757 0.013569640199177451 0.835 0.011743632866916154 0.5122336227308603 0.014048278820405616 0.36538461538461536 0.0474473339327792 
805306368 73000 153092096000 5 0.27303754266211605 0.013019332762635744 0.24658703071672355 0.012595726268790125 0.5681818181818182 0.010163945352271742 0.5711279461279462 0.010155440652900154 12.432042825123945 0.35049961317831807 0.45449252862410244 0.006937065554202134 0.2626728110599078 0.017261598347857544 0.24270353302611367 0.016815676206479523 0.6893362350380848 0.010797078933727673 0.6974972796517954 0.01071719969808388 0.917 0.008728527206074794 0.907 0.00918887563499668 0.5193370165745856 0.014041972733712974 0.36538461538461536 0.0474473339327792 
805306368 83000 174063616000 0 0.27559726962457337 0.013057169655761838 0.2440273037542662 0.012551447627856257 0.5029461279461279 0.010259605416237579 0.5551346801346801 0.010197216690356415 8.881216617258257 0.24467984222374303 0.5410440520085387 0.006942468015741764 0.29339477726574503 0.01785903270439951 0.23195084485407066 0.016555252497925898 0.6958650707290533 0.0107334933357213 0.6882480957562568 0.010807431424873674 0.804 0.01255952792670737 0.853 0.011203415395160336 0.5359116022099447 0.014016193433958308 0.36538461538461536 0.0474473339327792 
805306368 83000 174063616000 5 0.28071672354948807 0.013131238126975583 0.2525597269624573 0.012696728980207706 0.5669191919191919 0.010167478013701797 0.5862794612794613 0.01010587853023813 11.141056615439377 0.3098537135518683 0.4853483407723656 0.006962986226455008 0.27035330261136714 0.017420694783393132 0.23963133640552994 0.016742766935101436 0.6898803046789989 0.010791876566843042 0.6947769314472253 0.01074426704560648 0.912 0.008963053962592081 0.91 0.009054390204866442 0.5453827940015785 0.013994481027065995 0.36538461538461536 0.0474473339327792 
805306368 93000 195035136000 0 0.2713310580204778 0.012993807727545797 0.22866894197952217 0.012272853582540802 0.47853535353535354 0.010250325159456664 0.5509259259259259 0.010206428316323367 8.507245207397991 0.23448579409653697 0.5490005821851349 0.0069324455308038945 0.30414746543778803 0.018044465791506776 0.22427035330261136 0.01636004334826551 0.6926006528835691 0.010765602506939064 0.7007616974972797 0.010684130673134581 0.747 0.01375427861358708 0.837 0.011686212712746844 0.5193370165745856 0.01404197273371297 0.36538461538461536 0.0474473339327792 
805306368 93000 195035136000 5 0.2841296928327645 0.013179442447653886 0.25 0.012653835621466646 0.5845959595959596 0.010111869494911512 0.5934343434343434 0.010079056419223534 9.61105635119593 0.26428279242948227 0.5134872889578886 0.006963442876327696 0.2565284178187404 0.01712944332788756 0.21351766513056836 0.0160732875296852 0.7007616974972797 0.010684130673134581 0.6974972796517954 0.010717199698083879 0.917 0.008728527206074792 0.913 0.008916866630745911 0.5580110497237569 0.013957584079108992 0.36538461538461536 0.0474473339327792 
805306368 103000 216006656000 0 0.27047781569965873 0.012980954547659554 0.24146757679180889 0.01250656483973943 0.5143097643097643 0.010255580881603622 0.5631313131313131 0.010177672928157681 7.718746827080679 0.20793881811992715 0.5672423830778187 0.00690269635629391 0.28417818740399386 0.01769054268019077 0.21812596006144394 0.016198149258419312 0.7040261153427638 0.010650414317148122 0.6974972796517954 0.010717199698083877 0.818 0.01220758063766216 0.851 0.01126614068463217 0.5351223362273086 0.014017773120881587 0.36538461538461536 0.0474473339327792 
805306368 103000 216006656000 5 0.29180887372013653 0.013284525292403508 0.25 0.012653835621466646 0.5795454545454546 0.01012911427854652 0.5909090909090909 0.01008877515261579 10.636138604257368 0.29227149134421376 0.4975742286046963 0.006965895675973327 0.271889400921659 0.017451716009436836 0.22580645161290322 0.016399713788445087 0.6980413492927094 0.010711732891588352 0.6996735582154516 0.010695225308183136 0.923 0.00843458014024065 0.92 0.008583336977753656 0.5493291239147593 0.01398392886904024 0.36538461538461536 0.0474473339327792 
805306368 113000 236978176000 0 0.2764505119453925 0.013069662474252423 0.23720136518771331 0.01243039982926084 0.48569023569023567 0.010255580881603627 0.561026936026936 0.010183076012972067 8.067275953532647 0.21645799819484246 0.5616145934407142 0.006912884634249905 0.29493087557603687 0.017886249734104374 0.2227342549923195 0.016320054046165124 0.6958650707290533 0.0107334933357213 0.7029379760609358 0.010661725404814793 0.756 0.013588548437881421 0.84 0.011598902298689009 0.5288082083662194 0.014029141615909617 0.36538461538461536 0.0474473339327792 
805306368 113000 236978176000 5 0.2883959044368601 0.013238394422428178 0.2593856655290102 0.012808273573927106 0.5946969696969697 0.010074093589739206 0.5976430976430976 0.010062244711011518 9.424095437901014 0.2500953782497582 0.5189210168833689 0.006960988162299333 0.2457757296466974 0.01688741089429696 0.22580645161290322 0.016399713788445083 0.705658324265506 0.01063331147034751 0.7007616974972797 0.010684130673134581 0.923 0.008434580140240655 0.915 0.008823426366942312 0.5374901341752171 0.014012928183336573 0.36538461538461536 0.0474473339327792 
805306368 123000 257949696000 0 0.2781569965870307 0.013094469919538809 0.25 0.012653835621466646 0.5189393939393939 0.0102524204968945 0.5757575757575758 0.010141333654958548 7.410291491353965 0.19474842135940296 0.5755870366776635 0.006885918770006382 0.28110599078341014 0.017632374626460005 0.2196620583717358 0.01623910941493394 0.7029379760609358 0.010661725404814781 0.7002176278563657 0.010689686967138089 0.827 0.011967214137559948 0.859 0.011010914595992443 0.5398579321231255 0.01400776542836516 0.36538461538461536 0.0474473339327792 
805306368 123000 257949696000 5 0.295221843003413 0.013329750293382316 0.2636518771331058 0.012875929151297044 0.5904882154882155 0.010090368160990064 0.6094276094276094 0.01001105911206424 9.122753755596108 0.24167890942146536 0.5195032020182418 0.006960676273955525 0.2488479262672811 0.01695798590452559 0.22427035330261136 0.0163600433482655 0.705658324265506 0.010633311470347514 0.7007616974972797 0.01068413067313458 0.924 0.008384169266796394 0.914 0.008870325962594766 0.5248618784530387 0.01403510288362775 0.36538461538461536 0.0474473339327792 
805306368 133000 278921216000 0 0.27047781569965873 0.012980954547659554 0.24573378839590443 0.012581033453730111 0.4877946127946128 0.01025672623512901 0.5627104377104377 0.010178768429321602 7.575543659414993 0.20170025185438664 0.5742286046962934 0.006888786490936476 0.2995391705069124 0.01796644118858794 0.2119815668202765 0.016030997960619388 0.6980413492927094 0.010711732891588338 0.7034820457018498 0.010656078922661153 0.749 0.013718133516888916 0.836 0.011715000693181325 0.5232833464877664 0.014037241309573645 0.36538461538461536 0.0474473339327792 
805306368 133000 278921216000 5 0.2935153583617747 0.013307250444941111 0.25853242320819114 0.012794553754288694 0.5921717171717171 0.010083950240041224 0.6056397306397306 0.010028176038393 8.956412174037238 0.23822903049624986 0.5247428682320978 0.00695744315329245 0.24731182795698925 0.0169228424467124 0.22887864823348694 0.016478107276313266 0.7078346028291621 0.010610252174513668 0.6996735582154516 0.010695225308183138 0.923 0.008434580140240656 0.918 0.008680515615523725 0.5398579321231255 0.014007765428365163 0.36538461538461536 0.0474473339327792 
805306368 143000 299892736000 0 0.2713310580204778 0.012993807727545797 0.2440273037542662 0.01255144762785626 0.4903198653198653 0.010257860554461122 0.5694444444444444 0.010160345396860077 7.915689653023117 0.2116655204984578 0.5620027168639627 0.006912211029495663 0.2980030721966206 0.017939952883824505 0.2227342549923195 0.01632005404616512 0.6931447225244831 0.010760295070580385 0.7072905331882481 0.010616044462393092 0.76 0.013512312258920836 0.84 0.011598902298689007 0.5367008681925809 0.01401457845884326 0.36538461538461536 0.0474473339327792 
805306368 143000 299892736000 5 0.28242320819112626 0.013155456884097222 0.2593856655290102 0.012808273573927104 0.5791245791245792 0.01013050216406634 0.5938552188552189 0.010077409815364063 10.11615004611929 0.2740428249935421 0.5072773141859112 0.006965239791487711 0.25960061443932414 0.017196070008180016 0.22734254992319508 0.01643906767511776 0.7040261153427638 0.010650414317148126 0.705114254624592 0.010639030620156996 0.926 0.008282064512704152 0.92 0.008583336977753655 0.531965272296764 0.01402373922116638 0.36538461538461536 0.0474473339327792 
1207959552 1 2097152 0 0.26706484641638223 0.01292893319649634 0.23122866894197952 0.012320858834772295 0.26136363636363635 0.009015838366608197 0.25757575757575757 0.008973187820215214 3.594272663948744e6 348190.6118994916 0.0 0.0 0.25806451612903225 0.017162894755127066 0.2304147465437788 0.016516834820590968 0.5065288356909684 0.01166482959521097 0.5223068552774756 0.011654208652596471 0.221 0.013127502859696242 0.233 0.013374972519220056 0.48382004735595896 0.0140451261309786 0.5288461538461539 0.04918440626354964 
1207959552 2 4194304 0 0.26706484641638223 0.01292893319649634 0.23208191126279865 0.012336718284948854 0.2617845117845118 0.009020523527210174 0.25757575757575757 0.008973187820215214 3.5933518498172723e6 348058.79383631435 0.0 0.0 0.2565284178187404 0.017129443327887562 0.22887864823348694 0.01647810727631327 0.5087051142546246 0.011664055982032837 0.5261153427638737 0.011649900854263422 0.221 0.013127502859696242 0.233 0.013374972519220056 0.4846093133385951 0.014045826789783663 0.5384615384615384 0.04912048887947828 
1207959552 4 8388608 0 0.26621160409556316 0.01291577478152322 0.22610921501706485 0.012224202097063297 0.2596801346801347 0.008996990428562217 0.2563131313131313 0.008958775997918366 3.5487887642125427e6 341913.68193298666 0.0 0.0 0.25806451612903225 0.01716289475512707 0.2304147465437788 0.016516834820590968 0.5125136017410229 0.011662170084916896 0.5206746463547334 0.011655846995729703 0.219 0.013084731950262024 0.219 0.01308473195026202 0.49013417521704816 0.014049749833367589 0.5769230769230769 0.04867993747918684 
1207959552 8 16777216 0 0.26791808873720135 0.012942030195136428 0.21843003412969283 0.012074291605700957 0.25715488215488214 0.008968394768971991 0.2617845117845118 0.00902052352721017 3.5458576878853366e6 337183.85270785476 0.0 0.0 0.2519201228878648 0.017027415657021122 0.2227342549923195 0.016320054046165128 0.5212187159956474 0.01165531473228886 0.5272034820457019 0.011648545262429023 0.225 0.013211720158614753 0.225 0.013211720158614753 0.494869771112865 0.014051745961790513 0.6346153846153846 0.0474473339327792 
1207959552 16 33554432 0 0.24573378839590443 0.012581033453730104 0.21075085324232082 0.011918271754852156 0.25547138047138046 0.008949113551665567 0.25757575757575757 0.00897318782021522 3.7500641328848046e6 354217.0382368325 0.0 0.0 0.23963133640552994 0.016742766935101436 0.21505376344086022 0.01611524086412917 0.529379760609358 0.011645667565050869 0.5527747551686616 0.011600659443292926 0.219 0.013084731950262033 0.209 0.012864077288499328 0.49171270718232046 0.014050555322824192 0.6346153846153846 0.0474473339327792 
1207959552 32 67108864 0 0.24914675767918087 0.01263940711192643 0.20819112627986347 0.011864866118448066 0.2563131313131313 0.008958775997918363 0.25715488215488214 0.008968394768971993 3.4578152299334705e6 322837.33516767 0.0 0.0 0.23809523809523808 0.01670586703441963 0.2196620583717358 0.01623910941493393 0.5315560391730142 0.01164256771087896 0.5424374319912949 0.011623729421518134 0.214 0.012975838021968772 0.192 0.012461592646659986 0.4940805051302289 0.014051500838485807 0.6346153846153846 0.0474473339327792 
1207959552 64 134217728 0 0.25426621160409557 0.012724999945157738 0.21160409556313994 0.011935916358632833 0.26262626262626265 0.009029861776763749 0.2702020202020202 0.009112002229119844 2.787681536885712e6 252091.43405781157 0.0 0.0 0.21658986175115208 0.0161568605831783 0.2012288786482335 0.015725325827428197 0.5233949945593036 0.011653047155927795 0.5369967355821545 0.011633844942776448 0.221 0.013127502859696228 0.19 0.012411851354816332 0.505130228887135 0.014051745961790513 0.6346153846153846 0.0474473339327792 
1207959552 128 268435456 0 0.24061433447098976 0.012491468532390568 0.19283276450511946 0.01152905546566333 0.27104377104377103 0.009120919741760599 0.27441077441077444 0.009156177122244535 1.5494944726279809e6 123421.76859887733 0.0 0.0 0.22734254992319508 0.01643906767511776 0.19508448540706605 0.015542820700371078 0.5130576713819369 0.011661845375886345 0.5244831338411317 0.011651830225709977 0.228 0.013273740700804481 0.196 0.012559527926707378 0.494869771112865 0.014051745961790516 0.6346153846153846 0.0474473339327792 
1207959552 256 536870912 0 0.23293515358361774 0.0123525070426174 0.2022184300341297 0.011737454431872105 0.2798821548821549 0.009212077524656533 0.2727272727272727 0.00913863072636423 781339.1258612323 54968.68065118615 0.0 0.0 0.2227342549923195 0.016320054046165128 0.20583717357910905 0.01585842321932389 0.5174102285092492 0.011658749823107691 0.5212187159956474 0.01165531473228886 0.242 0.013550631705555954 0.204 0.012749374359024386 0.5027624309392266 0.014052271211616438 0.6442307692307693 0.04717221961050337 
1207959552 512 1073741824 0 0.23293515358361774 0.012352507042617403 0.189419795221843 0.01145070511591077 0.2857744107744108 0.009270380606981212 0.2824074074074074 0.009237303403479316 107340.72526192012 5690.98640900858 0.0 0.0 0.22427035330261136 0.016360043348265515 0.1889400921658986 0.015354364638220777 0.5277475516866159 0.01164784665606225 0.5467899891186072 0.011614631793687049 0.259 0.013860415257527911 0.24 0.013512312258920849 0.4964483030781373 0.014052131146915869 0.6346153846153846 0.0474473339327792 
1207959552 1000 2097152000 0 0.2167235494880546 0.012040156713481192 0.16723549488054607 0.010905532724601198 0.30597643097643096 0.009455822036426618 0.31734006734006737 0.009550648343947771 1683.4353973763111 70.14880665990412 0.0673394139336309 0.003491471899052776 0.27035330261136714 0.01742069478339314 0.2119815668202765 0.01603099796061938 0.545157780195865 0.011618148261187405 0.5680087051142546 0.011557407210100252 0.436 0.015689173023144064 0.444 0.01571976816340209 0.5114443567482242 0.014048804199859325 0.49038461538461536 0.04925735314273531 
1207959552 3000 6291456000 0 0.22866894197952217 0.0122728535825408 0.18430034129692832 0.011330517933037422 0.36447811447811446 0.009875729282482438 0.4175084175084175 0.010119187377776024 44.178121189565175 1.7168754439996075 0.3242771201241995 0.006521605716950191 0.28110599078341014 0.017632374626460005 0.2119815668202765 0.016030997960619405 0.6240478781284005 0.011301098166895718 0.6142546245919478 0.011357166777524042 0.596 0.01552498067712258 0.699 0.014512395033543153 0.5043409629044988 0.014051956064076906 0.36538461538461536 0.0474473339327792 
1207959552 3000 6291456000 5 0.22184300341296928 0.012141659068147877 0.18430034129692832 0.01133051793303741 0.3947811447811448 0.010030038935883574 0.42845117845117847 0.010154195733990977 77.82878263139514 3.05784279801059 0.24180089268387348 0.005965305048434236 0.271889400921659 0.017451716009436832 0.2119815668202765 0.016030997960619384 0.6153427638737758 0.011351177743205577 0.6039173014145811 0.011411089031912475 0.698 0.01452608023545955 0.725 0.01412708655649053 0.505130228887135 0.014051745961790516 0.36538461538461536 0.0474473339327792 
1207959552 13000 27262976000 0 0.26706484641638223 0.012928933196496344 0.20051194539249148 0.011700318050499363 0.44654882154882153 0.010200990076245328 0.5042087542087542 0.010259420038764075 13.483979056785298 0.4115860868266668 0.4696293421307976 0.006953115269071242 0.27956989247311825 0.017602909186822453 0.21351766513056836 0.01607328752968521 0.6664853101196954 0.011000139592184571 0.6670293797606094 0.010995648822619077 0.726 0.014111099288259588 0.833 0.011800434324644582 0.5193370165745856 0.014041972733712965 0.5384615384615384 0.04912048887947827 
1207959552 13000 27262976000 5 0.25170648464163825 0.012682496334042963 0.20819112627986347 0.01186486611844807 0.49747474747474746 0.01025965266878347 0.5214646464646465 0.01025032515945665 17.314867792494066 0.5417750626978413 0.41063458179701146 0.006853811533501998 0.2534562211981567 0.01706170543978574 0.21812596006144394 0.016198149258419316 0.6643090315560392 0.01101793811665631 0.6670293797606094 0.010995648822619072 0.87 0.010640169792499354 0.877 0.010391293421849876 0.5248618784530387 0.01403510288362775 0.36538461538461536 0.0474473339327792 
1207959552 23000 48234496000 0 0.2568259385665529 0.012766923794116796 0.21928327645051193 0.01209124578761573 0.4793771043771044 0.010251052755716101 0.5357744107744108 0.010233488709726544 9.679533738174445 0.27716559088013615 0.526877547059965 0.006955905896212721 0.27956989247311825 0.017602909186822453 0.19508448540706605 0.015542820700371069 0.6871599564744287 0.010817714425701095 0.6849836779107725 0.010838072746240653 0.745 0.013790038620872825 0.836 0.011715000693181331 0.5224940805051302 0.014038257824059881 0.36538461538461536 0.0474473339327792 
1207959552 23000 48234496000 5 0.2764505119453925 0.013069662474252427 0.23976109215017063 0.012476304127453946 0.5538720538720538 0.01020005782876501 0.5715488215488216 0.010154195733990961 11.776037013092628 0.3362109257411076 0.47622744032602365 0.006958099772705385 0.27342549923195086 0.01748247454768128 0.2304147465437788 0.016516834820590964 0.6822633297062024 0.01086313324656929 0.6784548422198041 0.010897500107575646 0.898 0.00957536880165389 0.897 0.009616833339695787 0.5272296764009471 0.014031631629827698 0.36538461538461536 0.0474473339327792 
1207959552 33000 69206016000 0 0.2645051194539249 0.01288927294931337 0.23208191126279865 0.012336718284948853 0.48358585858585856 0.010254253565929298 0.5433501683501684 0.010221149650118189 8.993938237147697 0.24963525043052415 0.5354162623714341 0.006948480669195295 0.271889400921659 0.017451716009436832 0.18740399385560677 0.015306295182680413 0.6817192600652884 0.010868093932082226 0.6926006528835691 0.010765602506939064 0.755 0.01360735683959812 0.832 0.011828605831454264 0.5343330702446725 0.014019317531542569 0.4230769230769231 0.04867993747918684 
1207959552 33000 69206016000 5 0.2960750853242321 0.01334091608524626 0.25341296928327645 0.012710896778378606 0.561026936026936 0.01018307601297206 0.5879629629629629 0.010099765857562759 11.691480896071804 0.33377699069543376 0.4723462060935377 0.006955315280609008 0.23963133640552994 0.01674276693510143 0.2119815668202765 0.0160309979606194 0.6860718171926007 0.010827928134189646 0.6936887921653971 0.010754970032367321 0.899 0.009533618929340985 0.893 0.009779910359847167 0.531965272296764 0.01402373922116638 0.36538461538461536 0.0474473339327792 
1207959552 43000 90177536000 0 0.28071672354948807 0.013131238126975584 0.24488054607508533 0.012566273985131356 0.5058922558922558 0.010259071083844227 0.569023569023569 0.010161552863493758 8.420166165030508 0.23429094159517933 0.5563749272268581 0.0069215584366384775 0.29339477726574503 0.017859032704399497 0.21658986175115208 0.0161568605831783 0.6991294885745375 0.010700745724145972 0.7029379760609358 0.010661725404814791 0.748 0.013736254390651148 0.852 0.011234866364235242 0.5343330702446725 0.01401931753154257 0.36538461538461536 0.0474473339327792 
1207959552 43000 90177536000 5 0.29436860068259385 0.013318528460539426 0.25170648464163825 0.012682496334042961 0.5879629629629629 0.01009976585756276 0.5968013468013468 0.010065668576794796 10.27398627008101 0.2850506100563886 0.5090238695905298 0.0069648430825762515 0.24270353302611367 0.016815676206479523 0.2227342549923195 0.01632005404616513 0.7040261153427638 0.010650414317148122 0.6936887921653971 0.01075497003236732 0.919 0.008632121032139995 0.918 0.008680515615523732 0.5374901341752171 0.014012928183336573 0.36538461538461536 0.0474473339327792 
1207959552 53000 111149056000 0 0.27474402730375425 0.013044617212771227 0.24488054607508533 0.012566273985131358 0.51010101010101 0.010257689687458363 0.5749158249158249 0.010143966195717847 7.6587769379614805 0.2060642779755362 0.5711236173103047 0.006895141741207791 0.28110599078341014 0.017632374626460008 0.21351766513056836 0.016073287529685204 0.7067464635473341 0.01062181842110193 0.7072905331882481 0.010616044462393092 0.756 0.013588548437881423 0.856 0.011107987548939153 0.5619573796369376 0.013944181296470804 0.34615384615384615 0.04687634642174987 
1207959552 53000 111149056000 5 0.28242320819112626 0.013155456884097222 0.2687713310580205 0.012955065963710682 0.593013468013468 0.01008069535546661 0.6069023569023569 0.010022540618945315 9.01016647782122 0.24376823727422584 0.5251309916553464 0.006957173133409421 0.2672811059907834 0.017357858622410096 0.2304147465437788 0.016516834820590968 0.7116430903155604 0.010569190399220656 0.6969532100108814 0.010722648689531523 0.923 0.008434580140240655 0.914 0.008870325962594766 0.5469613259668509 0.013990366632148097 0.36538461538461536 0.0474473339327792 
1207959552 63000 132120576000 0 0.2773037542662116 0.013082095839059376 0.2525597269624573 0.012696728980207704 0.515993265993266 0.010254533589288182 0.5753367003367004 0.010142653687480416 7.190190632277677 0.18901625576940057 0.5821851348728896 0.006871231372591609 0.26574500768049153 0.017326040808935694 0.2073732718894009 0.015902084913876333 0.7013057671381937 0.010678556398149228 0.7067464635473341 0.010621818421101926 0.777 0.013169830843425682 0.864 0.010845350230472992 0.56353591160221 0.013938569465677019 0.3942307692307692 0.04815154775990711 
1207959552 63000 132120576000 5 0.29436860068259385 0.013318528460539426 0.26023890784982934 0.012821930225112561 0.6056397306397306 0.010028176038392993 0.609006734006734 0.010012992232540636 9.279878594355774 0.24990237825135278 0.5253250533669707 0.006957036543484928 0.2411674347158218 0.016779369344911064 0.21658986175115208 0.016156860583178303 0.7034820457018498 0.010656078922661138 0.6953210010881393 0.010738889044325161 0.925 0.008333333333333361 0.919 0.008632121032139999 0.5706393054459353 0.013911537499969165 0.36538461538461536 0.0474473339327792 
1207959552 73000 153092096000 0 0.2781569965870307 0.0130944699195388 0.2619453924914676 0.012849054826858114 0.5176767676767676 0.010253369805698968 0.5753367003367004 0.010142653687480413 6.843482861905318 0.18030172420158985 0.5905297884727343 0.006850844880897417 0.2872503840245776 0.017747701948846593 0.22119815668202766 0.01627974353240166 0.7023939064200218 0.01066735379238821 0.6996735582154516 0.010695225308183134 0.784 0.013019735539307808 0.857 0.01107581480856704 0.5524861878453039 0.0139748476405362 0.41346153846153844 0.04852294969729053 
1207959552 73000 153092096000 5 0.29948805460750855 0.013385021637313565 0.2764505119453925 0.013069662474252428 0.6052188552188552 0.010030038935883593 0.6111111111111112 0.010003248335313764 8.906072857745787 0.23971535882024766 0.5284300407529594 0.0069547077980075455 0.23348694316436253 0.01659336246057089 0.21351766513056836 0.016073287529685197 0.7034820457018498 0.010656078922661138 0.6947769314472253 0.01074426704560648 0.924 0.00838416926679638 0.925 0.008333333333333358 0.5619573796369376 0.013944181296470804 0.36538461538461536 0.0474473339327792 
1207959552 83000 174063616000 0 0.28924914675767915 0.013250012579393443 0.257679180887372 0.012780770562768396 0.5488215488215489 0.010210757101073468 0.601010101010101 0.010048240683798764 6.687116556470613 0.1739530919712919 0.5979041335144576 0.00683113164830145 0.27342549923195086 0.01748247454768128 0.22427035330261136 0.016360043348265508 0.7165397170837867 0.010515057791152044 0.7094668117519043 0.010592765034696536 0.77 0.013314551335935948 0.853 0.011203415395160335 0.5611681136543015 0.013946933444507032 0.3557692307692308 0.04717221961050337 
1207959552 83000 174063616000 5 0.30802047781569963 0.013491429517292038 0.28071672354948807 0.013131238126975583 0.6123737373737373 0.00999730791444761 0.6207912457912458 0.009955891668865563 8.110650019418363 0.21589582439902505 0.5509411993013779 0.00692972984388188 0.2488479262672811 0.016957985904525588 0.23348694316436253 0.016593362460570887 0.7083786724700761 0.01060444152742879 0.7013057671381937 0.010678556398149238 0.915 0.008823426366942328 0.914 0.008870325962594766 0.5706393054459353 0.01391153749996917 0.36538461538461536 0.0474473339327792 
1207959552 93000 195035136000 0 0.28668941979522183 0.01321498632927477 0.26621160409556316 0.0129157747815232 0.5484006734006734 0.010211600726405236 0.6094276094276094 0.010011059112064243 6.631892600688781 0.1719772339981972 0.5984863186493304 0.006829507092544742 0.27956989247311825 0.017602909186822453 0.21351766513056836 0.016073287529685214 0.7110990206746464 0.010575111841364915 0.7154515778019587 0.010527218464130612 0.779 0.013127502859696235 0.869 0.010674874844837952 0.5540647198105761 0.013970093482330687 0.41346153846153844 0.04852294969729053 
1207959552 93000 195035136000 5 0.29948805460750855 0.01338502163731357 0.2738907849829352 0.013032004972989503 0.6262626262626263 0.009927267058259609 0.6304713804713805 0.009904325878447322 7.839494976828154 0.20579908974867264 0.5629730254220843 0.006910508219286946 0.261136712749616 0.017228970682408615 0.22887864823348694 0.016478107276313263 0.7187159956474428 0.010490509832327423 0.7121871599564744 0.010563250383059188 0.926 0.008282064512704156 0.918 0.008680515615523732 0.5674822415153907 0.013923911578623833 0.36538461538461536 0.0474473339327792 
1207959552 103000 216006656000 0 0.28668941979522183 0.013214986329274763 0.2568259385665529 0.0127669237941168 0.5307239057239057 0.010240395584815232 0.5934343434343434 0.01007905641922353 6.482217246525621 0.16755040113703984 0.6015913060353192 0.006820673362649703 0.28110599078341014 0.017632374626460008 0.2196620583717358 0.01623910941493394 0.7100108813928183 0.010586899128169326 0.7110990206746464 0.010575111841364905 0.811 0.012386784588117716 0.868 0.010709373963528033 0.5674822415153907 0.013923911578623849 0.4230769230769231 0.048679937479186836 
1207959552 103000 216006656000 5 0.31569965870307165 0.013582571095815291 0.28242320819112626 0.013155456884097222 0.6275252525252525 0.009920469215736008 0.6300505050505051 0.009906656266021158 7.90147112004211 0.20730027347333746 0.5559868038036095 0.006922169884390147 0.2672811059907834 0.017357858622410096 0.23195084485407066 0.0165552524979259 0.7143634385201306 0.010539303948661915 0.70620239390642 0.01062757408051479 0.929 0.008125578442487928 0.928 0.008178195576218681 0.580110497237569 0.013870943986310393 0.36538461538461536 0.0474473339327792 
1207959552 113000 236978176000 0 0.28754266211604096 0.01322671905626613 0.25341296928327645 0.012710896778378606 0.5336700336700336 0.010236494647406476 0.5955387205387206 0.010070746648278776 6.289625381049988 0.16082632001164623 0.6134290704444013 0.006784359381418966 0.2903225806451613 0.01780386214853801 0.22887864823348694 0.01647810727631328 0.7110990206746464 0.010575111841364912 0.7116430903155604 0.010569190399220644 0.807 0.012486268734370143 0.868 0.010709373963528019 0.5753749013417522 0.01389189315026423 0.3942307692307692 0.04815154775990711 
1207959552 113000 236978176000 5 0.3165529010238908 0.013592431519068082 0.28668941979522183 0.013214986329274758 0.6178451178451179 0.009970747281292424 0.6334175084175084 0.009887786585323946 7.481015272739767 0.19436900264479184 0.5707354938870561 0.0068959166554374614 0.250384024577573 0.01699284305519003 0.20890937019969277 0.01594539939642391 0.7116430903155604 0.010569190399220657 0.7083786724700761 0.010604441527428787 0.929 0.008125578442487923 0.927 0.00823035471524406 0.590370955011839 0.01382104910965547 0.36538461538461536 0.0474473339327792 
1207959552 123000 257949696000 0 0.3037542662116041 0.013438909184778755 0.27047781569965873 0.012980954547659554 0.5715488215488216 0.010154195733990965 0.6157407407407407 0.00998112072460144 6.006123090126905 0.1506667580758785 0.620415292062876 0.006760949214807669 0.2872503840245776 0.017747701948846593 0.21505376344086022 0.016115240864129177 0.719804134929271 0.010478122015577098 0.7257889009793254 0.01040861866493338 0.783 0.01304151375727071 0.873 0.010534798620855742 0.5572217837411207 0.013960157350785 0.38461538461538464 0.0479366886807504 
1207959552 123000 257949696000 5 0.3216723549488055 0.013650488084494162 0.2935153583617747 0.013307250444941127 0.6279461279461279 0.009918187193096476 0.6418350168350169 0.009838331651451841 7.396192722457634 0.1909006425109187 0.5718998641568018 0.006893578926944602 0.2642089093701997 0.01729395454974451 0.21658986175115208 0.016156860583178303 0.7181719260065288 0.010496675231258147 0.7094668117519043 0.010592765034696536 0.929 0.008125578442487923 0.924 0.008384169266796405 0.5619573796369376 0.013944181296470803 0.36538461538461536 0.0474473339327792 
1207959552 133000 278921216000 0 0.2935153583617747 0.013307250444941124 0.2551194539249147 0.012739038695202105 0.5454545454545454 0.010217299762709417 0.6064814814814815 0.01002442688429256 6.139738067270162 0.15598738032307835 0.6118765767514069 0.0067893611911006594 0.2764976958525346 0.017543209075825204 0.21658986175115208 0.016156860583178303 0.720892274211099 0.010465657948498233 0.7078346028291621 0.010610252174513652 0.805 0.012535235623319322 0.874 0.010499249222408032 0.5777426992896606 0.013881582030658562 0.4230769230769231 0.048679937479186836 
1207959552 133000 278921216000 5 0.3199658703071672 0.013631345807016195 0.2883959044368601 0.013238394422428173 0.6262626262626263 0.00992726705825962 0.6317340067340067 0.009897286209010895 7.373756880449899 0.18995994492159482 0.5711236173103047 0.006895141741207787 0.2565284178187404 0.017129443327887562 0.2119815668202765 0.0160309979606194 0.7154515778019587 0.010527218464130626 0.7094668117519043 0.010592765034696538 0.93 0.008072494358323502 0.924 0.008384169266796401 0.585635359116022 0.013844846232268561 0.36538461538461536 0.0474473339327792 
1207959552 143000 299892736000 0 0.2977815699658703 0.013363080107244489 0.2721843003412969 0.013006600406423707 0.5681818181818182 0.010163945352271737 0.617003367003367 0.009974920384536472 6.106885353215226 0.1533316616901917 0.6186687366582573 0.0067669405969527155 0.2857142857142857 0.017719247798458293 0.22119815668202766 0.016279743532401667 0.7252448313384113 0.010415033676676065 0.720348204570185 0.01047189953030656 0.777 0.013169830843425668 0.865 0.01081165537241605 0.5659037095501184 0.013929882555694046 0.4423076923076923 0.048937407777009986 
1207959552 143000 299892736000 5 0.3148464163822526 0.013572657703084948 0.27559726962457337 0.01305716965576184 0.6380471380471381 0.00986099146668846 0.632996632996633 0.009890173658452128 7.6056900522886615 0.19611563574249868 0.5676305065010674 0.006901960330472551 0.2457757296466974 0.01688741089429695 0.2304147465437788 0.016516834820590968 0.7263329706202394 0.010402184206229221 0.7252448313384113 0.010415033676676042 0.925 0.008333333333333361 0.926 0.008282064512704152 0.569060773480663 0.013917796623335962 0.36538461538461536 0.0474473339327792 
2516582400 1 2097152 0 0.2636518771331058 0.012875929151297068 0.23122866894197952 0.01232085883477228 0.25252525252525254 0.008914948991495702 0.24705387205387205 0.008850055161459239 3.540501964256515e6 341088.9723979486 0.0 0.0 0.2457757296466974 0.01688741089429694 0.21658986175115208 0.016156860583178303 0.5195865070729053 0.011656869979288456 0.5326441784548422 0.011640934420031581 0.22 0.013106173040661783 0.219 0.013084731950262026 0.5067087608524072 0.014051220692330349 0.3557692307692308 0.04717221961050337 
2516582400 2 4194304 0 0.26535836177474403 0.012902554762313967 0.23208191126279865 0.012336718284948854 0.2529461279461279 0.008919862739165618 0.24494949494949494 0.008824588611219082 3.5391441762783406e6 340868.9168225815 0.0 0.0 0.2457757296466974 0.01688741089429694 0.21658986175115208 0.016156860583178303 0.5174102285092492 0.011658749823107691 0.5331882480957563 0.01164009692356314 0.22 0.013106173040661783 0.219 0.013084731950262026 0.505130228887135 0.01405174596179052 0.3557692307692308 0.04717221961050337 
2516582400 4 8388608 0 0.2636518771331058 0.012875929151297068 0.23037542662116042 0.01230492841874761 0.25673400673400676 0.008963590834042409 0.24663299663299662 0.0088449845819349 3.5000683166549187e6 333996.3534520734 0.0 0.0 0.24731182795698925 0.016922842446712386 0.21812596006144394 0.016198149258419312 0.5272034820457019 0.011648545262429021 0.5391730141458106 0.011629966056957106 0.219 0.013084731950262034 0.215 0.012997843819031832 0.5059194948697711 0.014051500838485807 0.3557692307692308 0.04717221961050337 
2516582400 8 16777216 0 0.24914675767918087 0.01263940711192643 0.2175767918088737 0.012057262020972506 0.25925925925925924 0.008992251535805518 0.2680976430976431 0.009089526578213701 3.9507274914658316e6 376481.00727853173 0.0 0.0 0.24731182795698925 0.016922842446712386 0.2119815668202765 0.016030997960619395 0.5233949945593036 0.011653047155927795 0.5244831338411317 0.011651830225709979 0.218 0.013063179040595278 0.199 0.012631649083099177 0.5082872928176796 0.014050555322824194 0.6346153846153846 0.0474473339327792 
2516582400 16 33554432 0 0.24914675767918087 0.01263940711192643 0.21160409556313994 0.011935916358632838 0.2617845117845118 0.009020523527210179 0.2748316498316498 0.009160538115254947 3.6092895286190817e6 337475.2794463146 0.0 0.0 0.23963133640552994 0.016742766935101436 0.2119815668202765 0.016030997960619405 0.5223068552774756 0.011654208652596476 0.5348204570184983 0.01163750099381585 0.216 0.013019735539307789 0.196 0.012559527926707371 0.5090765588003157 0.014050170094497704 0.6346153846153846 0.0474473339327792 
2516582400 32 67108864 0 0.24232081911262798 0.012521593295800118 0.20563139931740615 0.011810745260742566 0.2668350168350168 0.009075915859267262 0.2718855218855219 0.009129795867310496 3.92137659413701e6 366839.3677859532 0.0 0.0 0.24270353302611367 0.01681567620647953 0.21044546850998463 0.015988369488888758 0.515233949945593 0.011660408257153627 0.5337323177366703 0.011639245522413973 0.226 0.013232501619085341 0.203 0.01272607374459827 0.510655090765588 0.014049294536290403 0.6346153846153846 0.0474473339327792 
2516582400 64 134217728 0 0.24914675767918087 0.012639407111926433 0.20136518771331058 0.011718927477444269 0.26557239057239057 0.009062210626971845 0.2769360269360269 0.009182190173795889 2.8685359170217556e6 257574.24381066204 0.0 0.0 0.2304147465437788 0.016516834820590964 0.19508448540706605 0.01554282070037108 0.5103373231773667 0.011663330673075895 0.5250272034820457 0.01165120096762371 0.231 0.013334797216936436 0.225 0.01321172015861476 0.516179952644041 0.014045126130978601 0.6346153846153846 0.0474473339327792 
2516582400 128 268435456 0 0.23720136518771331 0.012430399829260847 0.197098976109215 0.011625047669880638 0.2748316498316498 0.009160538115254954 0.273989898989899 0.009151805901544031 1.4187317115488779e6 109098.97917452946 0.0 0.0 0.22887864823348694 0.016478107276313263 0.19508448540706605 0.015542820700371078 0.514145810663765 0.011661154475524835 0.5233949945593036 0.011653047155927788 0.228 0.013273740700804481 0.227 0.013253174964763933 0.5098658247829518 0.014049749833367589 0.6346153846153846 0.0474473339327792 
2516582400 256 536870912 0 0.25 0.012653835621466646 0.1885665529010239 0.011430897647675792 0.2798821548821549 0.009212077524656534 0.2676767676767677 0.009085000147099348 652845.647549221 45452.94921723903 0.0 0.0 0.22427035330261136 0.016360043348265508 0.1935483870967742 0.015496272948879395 0.515233949945593 0.01166040825715363 0.5212187159956474 0.011655314732288858 0.226 0.013232501619085341 0.233 0.013374972519220058 0.4956590370955012 0.0140519560640769 0.6346153846153846 0.0474473339327792 
2516582400 512 1073741824 0 0.24232081911262798 0.012521593295800113 0.18771331058020477 0.01141100131415513 0.2824074074074074 0.00923730340347933 0.27735690235690236 0.009186490105111909 126005.91761254364 7076.428397216728 0.0 0.0 0.22887864823348694 0.016478107276313266 0.17972350230414746 0.015060031924763252 0.5233949945593036 0.011653047155927795 0.5364526659412405 0.011634779837872285 0.257 0.013825416526895033 0.233 0.013374972519220056 0.5090765588003157 0.0140501700944977 0.6346153846153846 0.0474473339327792 
2516582400 1000 2097152000 0 0.20733788395904437 0.011846905782971366 0.17064846416382254 0.010993654168413745 0.2996632996632997 0.009400228586205971 0.3085016835016835 0.009477472342978131 2553.7646557198473 110.5756119412003 0.061517562584902 0.0033475317712218615 0.2780337941628264 0.017573187770282713 0.22887864823348694 0.016478107276313287 0.5533188248095756 0.01159930504274507 0.558215451577802 0.011586482494310211 0.447 0.015730176046009063 0.429 0.01565899754787025 0.4956590370955012 0.0140519560640769 0.36538461538461536 0.0474473339327792 
2516582400 3000 6291456000 0 0.23122866894197952 0.012320858834772278 0.19795221843003413 0.011643990971573395 0.3867845117845118 0.009993308355370998 0.43686868686868685 0.010177672928157704 41.85064727978221 1.5297249338819983 0.3011837764409082 0.0063915964889334365 0.250384024577573 0.016992843055190034 0.1827956989247312 0.015159735708034734 0.6202393906420022 0.011323483504715844 0.6137105549510338 0.011360138833823677 0.632 0.0152580735615218 0.725 0.01412708655649053 0.4980268350434096 0.014052376259225636 0.36538461538461536 0.0474473339327792 
2516582400 3000 6291456000 5 0.24488054607508533 0.012566273985131354 0.19283276450511946 0.01152905546566334 0.41119528619528617 0.010096663811817688 0.4515993265993266 0.010211600726405229 65.58670999366686 2.4388426202443063 0.2352027944886474 0.005908897517027227 0.24731182795698925 0.016922842446712386 0.22580645161290322 0.016399713788445066 0.6164309031556039 0.01134512873411628 0.6191512513601741 0.011329743189016753 0.767 0.01337497251922006 0.792 0.012841374572096918 0.5098658247829518 0.014049749833367589 0.36538461538461536 0.0474473339327792 
2516582400 13000 27262976000 0 0.25853242320819114 0.012794553754288673 0.22610921501706485 0.012224202097063281 0.47053872053872053 0.010241957728409678 0.5437710437710438 0.010220394383722027 10.213789364052655 0.296474069137235 0.5189210168833689 0.006960988162299343 0.27956989247311825 0.017602909186822453 0.20430107526881722 0.015814411436934704 0.6838955386289445 0.010848148455700446 0.6779107725788901 0.010902341695103445 0.726 0.014111099288259588 0.829 0.011912216456264606 0.5359116022099447 0.014016193433958308 0.36538461538461536 0.0474473339327792 
2516582400 13000 27262976000 5 0.2773037542662116 0.013082095839059374 0.23464163822525597 0.012383873560768676 0.5580808080808081 0.010190328123071773 0.5656565656565656 0.010170943451269421 12.798548618819106 0.3729653985455486 0.4589559479914613 0.0069424680157417675 0.24731182795698925 0.016922842446712397 0.2196620583717358 0.016239109414933933 0.6898803046789989 0.01079187656684304 0.6860718171926007 0.010827928134189644 0.896 0.009658016218524308 0.896 0.009658016218524298 0.5240726124704025 0.01403618966539513 0.36538461538461536 0.0474473339327792 
2516582400 23000 48234496000 0 0.27303754266211605 0.013019332762635737 0.24573378839590443 0.012581033453730104 0.4962121212121212 0.010259489101351847 0.5458754208754208 0.010216507710244106 7.897207609205747 0.21440352155078432 0.5623908402872113 0.006911533128614657 0.2764976958525346 0.017543209075825194 0.19969278033794163 0.015680245966420592 0.6969532100108814 0.010722648689531506 0.7002176278563657 0.010689686967138089 0.76 0.013512312258920845 0.841 0.011569479368271294 0.5524861878453039 0.0139748476405362 0.375 0.04770204856076104 
2516582400 23000 48234496000 5 0.31569965870307165 0.01358257109581529 0.27303754266211605 0.013019332762635737 0.6102693602693603 0.010007169391797053 0.6060606060606061 0.010026305355981818 9.748104459639965 0.267488053553706 0.504560450223171 0.006965687898451475 0.2565284178187404 0.017129443327887562 0.21812596006144394 0.01619814925841932 0.7034820457018498 0.010656078922661134 0.7023939064200218 0.010667353792388212 0.912 0.008963053962592072 0.909 0.009099549538400246 0.5469613259668509 0.0139903666321481 0.36538461538461536 0.0474473339327792 
2516582400 33000 69206016000 0 0.2935153583617747 0.013307250444941127 0.26109215017064846 0.01283552390947385 0.5180976430976431 0.010253060653479166 0.5782828282828283 0.010133255284012327 7.171059626331158 0.19080220646204732 0.5882010479332428 0.006856738524093183 0.2764976958525346 0.017543209075825194 0.2073732718894009 0.01590208491387633 0.705114254624592 0.010639030620156984 0.7018498367791077 0.010672964114008301 0.782 0.013063179040595285 0.857 0.011075814808567038 0.5461720599842147 0.01399244156370707 0.36538461538461536 0.0474473339327792 
2516582400 33000 69206016000 5 0.310580204778157 0.013522292098053047 0.27559726962457337 0.013057169655761838 0.6254208754208754 0.009931758820410624 0.6313131313131313 0.009899640855681038 8.884675467496434 0.24134160282361444 0.5257131767902193 0.006956760203359622 0.23809523809523808 0.016705867034419633 0.21351766513056836 0.0160732875296852 0.7002176278563657 0.01068968696713809 0.705658324265506 0.010633311470347498 0.925 0.008333333333333363 0.927 0.008230354715244066 0.5627466456195738 0.013941393310695922 0.36538461538461536 0.0474473339327792 
2516582400 43000 90177536000 0 0.3046075085324232 0.01344952210993249 0.2525597269624573 0.012696728980207704 0.5214646464646465 0.010250325159456645 0.5875420875420876 0.01010130544786478 6.792604902632658 0.17755270341351856 0.5955753929749661 0.0068375297962503905 0.28417818740399386 0.01769054268019076 0.21044546850998463 0.01598836948888876 0.705658324265506 0.010633311470347507 0.7127312295973884 0.010557291761528637 0.8 0.01265543994336665 0.871 0.010605256784796565 0.5643251775848461 0.013935709739615713 0.36538461538461536 0.0474473339327792 
2516582400 43000 90177536000 5 0.3165529010238908 0.01359243151906808 0.2815699658703072 0.013143376735009012 0.6397306397306397 0.00985100258473238 0.6363636363636364 0.009870849346011769 8.503856269476845 0.22723439174111 0.5361925092179313 0.006947704252914646 0.2534562211981567 0.01706170543978574 0.22119815668202766 0.016279743532401667 0.7165397170837867 0.010515057791152041 0.7089227421109902 0.0105986124909426 0.926 0.008282064512704159 0.926 0.008282064512704157 0.5706393054459353 0.013911537499969163 0.36538461538461536 0.0474473339327792 
2516582400 53000 111149056000 0 0.30119453924914674 0.013406741767847626 0.2645051194539249 0.012889272949313366 0.5454545454545454 0.010217299762709414 0.5980639730639731 0.010060521220920566 6.360112628183445 0.162987549474903 0.6089656510770425 0.006798544197091018 0.28417818740399386 0.01769054268019077 0.2119815668202765 0.016030997960619388 0.7181719260065288 0.010496675231258147 0.7257889009793254 0.010408618664933382 0.801 0.01263164908309918 0.864 0.01084535023047299 0.5714285714285714 0.013908353814606691 0.36538461538461536 0.0474473339327792 
2516582400 53000 111149056000 5 0.3378839590443686 0.013822047922283512 0.2986348122866894 0.013374078615068754 0.6435185185185185 0.009828046544504436 0.6439393939393939 0.009825454608416313 7.499502619297731 0.19314131758101916 0.5620027168639627 0.00691221102949567 0.2411674347158218 0.016779369344911064 0.22887864823348694 0.016478107276313266 0.719260065288357 0.010484325438311827 0.7252448313384113 0.010415033676676042 0.94 0.007513751157474924 0.94 0.007513751157474921 0.5564325177584846 0.013962694907620402 0.36538461538461536 0.0474473339327792 
2516582400 63000 132120576000 0 0.31313993174061433 0.013552671543623506 0.2781569965870307 0.0130944699195388 0.5547138047138047 0.010198171137873883 0.6056397306397306 0.010028176038393007 5.988885266086605 0.1488964263104093 0.6147875024257714 0.006779923168372346 0.2780337941628264 0.017573187770282717 0.1966205837173579 0.015588996601449462 0.7252448313384113 0.010415033676676065 0.7230685527747551 0.01044049996933453 0.808 0.012461592646659985 0.871 0.010605256784796565 0.5769534333070244 0.01388505535905647 0.36538461538461536 0.0474473339327792 
2516582400 63000 132120576000 5 0.3395904436860068 0.01383903976282016 0.30631399317406144 0.013470584417276511 0.6578282828282829 0.00973523677195874 0.6531986531986532 0.009766326091716005 7.851523348804511 0.20368183389077563 0.5618086551523385 0.006912548368810007 0.2304147465437788 0.016516834820590968 0.21505376344086022 0.016115240864129177 0.7295973884657236 0.010363167031620782 0.7257889009793254 0.010408618664933382 0.944 0.007274401481697058 0.938 0.007629823996280306 0.5674822415153907 0.013923911578623837 0.36538461538461536 0.0474473339327792 
2516582400 73000 153092096000 0 0.3199658703071672 0.013631345807016195 0.2764505119453925 0.013069662474252425 0.5568181818181818 0.010193324837773497 0.6115319865319865 0.010001276044485226 5.646983034474244 0.13776655371438207 0.6233262177372404 0.0067507568591467036 0.2857142857142857 0.01771924779845829 0.2073732718894009 0.015902084913876336 0.7236126224156693 0.010434162388275598 0.7236126224156693 0.01043416238827563 0.832 0.011828605831454267 0.877 0.010391293421849877 0.580110497237569 0.01387094398631039 0.36538461538461536 0.0474473339327792 
2516582400 73000 153092096000 5 0.3464163822525597 0.01390501118006324 0.31399317406143346 0.013562691224726283 0.6519360269360269 0.009774627600259014 0.6561447811447811 0.009746660584852448 7.225115234339942 0.18401581541234976 0.5678245682126917 0.006901590699412153 0.2457757296466974 0.01688741089429695 0.2119815668202765 0.0160309979606194 0.7328618063112078 0.01032344049261242 0.7274211099020674 0.010389256803296018 0.944 0.007274401481697062 0.937 0.007687007876286421 0.5737963693764798 0.013898585965412338 0.36538461538461536 0.0474473339327792 
2516582400 83000 174063616000 0 0.32081911262798635 0.013640943091946522 0.28071672354948807 0.013131238126975578 0.5669191919191919 0.010167478013701796 0.6195286195286195 0.009962305992058579 5.505920412808693 0.13372410223167536 0.6310886862022123 0.006722305683426828 0.26574500768049153 0.017326040808935694 0.21044546850998463 0.015988369488888748 0.7181719260065288 0.010496675231258143 0.7274211099020674 0.01038925680329602 0.826 0.011994493230973425 0.877 0.010391293421849874 0.579321231254933 0.01387452637200831 0.3557692307692308 0.04717221961050337 
2516582400 83000 174063616000 5 0.3455631399317406 0.013896938461145683 0.3148464163822526 0.01357265770308495 0.6565656565656566 0.009743817368960022 0.6628787878787878 0.009700146509130075 6.966210085860601 0.17901013176802782 0.5864544925286241 0.006861054754557161 0.2350230414746544 0.01663116682389097 0.20276497695852536 0.015770046635584567 0.7312295973884657 0.010343392940090006 0.7366702937976061 0.010276185322196764 0.943 0.0073351758537068285 0.937 0.007687007876286426 0.595895816890292 0.01379161066467086 0.36538461538461536 0.0474473339327792 
2516582400 93000 195035136000 0 0.3225255972696246 0.013659980894277382 0.28071672354948807 0.013131238126975583 0.5673400673400674 0.010166307932642874 0.6220538720538721 0.009949405744045462 5.428327263825711 0.132464346119248 0.6330293033184553 0.006714901912739231 0.282642089093702 0.017661585370360618 0.2196620583717358 0.01623910941493394 0.7257889009793254 0.010408618664933382 0.7312295973884657 0.010343392940090014 0.814 0.0123107902084128 0.875 0.010463483381956722 0.5919494869771112 0.013812822643745034 0.36538461538461536 0.0474473339327792 
2516582400 93000 195035136000 5 0.3447098976109215 0.01388881628678211 0.3097269624573379 0.01351205841523836 0.6641414141414141 0.009691180932083513 0.6641414141414141 0.009691180932083503 6.554457627635099 0.1645871198537264 0.5934407141470988 0.0068432543878753135 0.2411674347158218 0.016779369344911064 0.2196620583717358 0.016239109414933933 0.733949945593036 0.010310039263352826 0.7274211099020674 0.010389256803296016 0.95 0.006895472974897891 0.942 0.007395315455792955 0.595895816890292 0.013791610664670852 0.36538461538461536 0.0474473339327792 
2516582400 103000 216006656000 0 0.3174061433447099 0.013602239088038169 0.2832764505119454 0.013167478735134575 0.577020202020202 0.010137328382209087 0.6308922558922558 0.009901987410242728 5.200559322041548 0.12409216895631085 0.6398214632253056 0.006688063530873428 0.2903225806451613 0.017803862148538005 0.2119815668202765 0.016030997960619395 0.7295973884657236 0.01036316703162078 0.735582154515778 0.010289787244767166 0.817 0.012233587399477825 0.876 0.010427498872343961 0.585635359116022 0.013844846232268561 0.38461538461538464 0.0479366886807504 
2516582400 103000 216006656000 5 0.3430034129692833 0.013872423223718167 0.3097269624573379 0.01351205841523836 0.6654040404040404 0.009682137724327905 0.6742424242424242 0.009616642976885973 6.363992163182809 0.15725680029480255 0.6000388123423248 0.006825125929166176 0.24270353302611367 0.01681567620647952 0.22580645161290322 0.016399713788445076 0.7301414581066377 0.010356595421852193 0.735038084874864 0.01029655799331605 0.947 0.007088105617246447 0.944 0.007274401481697068 0.6108918705603789 0.013702520871485949 0.36538461538461536 0.0474473339327792 
2516582400 113000 236978176000 0 0.31143344709897613 0.013532472099850949 0.2883959044368601 0.013238394422428162 0.5812289562289562 0.010123487160167815 0.6372053872053872 0.009865936757013942 5.059673777696937 0.11934177450711157 0.6448670677275373 0.006667187146789756 0.2903225806451613 0.017803862148538005 0.20583717357910905 0.01585842321932389 0.7328618063112078 0.010323440492612416 0.7453754080522307 0.01016443223706048 0.831 0.011856625977890119 0.887 0.010016552866696853 0.5935280189423836 0.013804448697753376 0.38461538461538464 0.0479366886807504 
2516582400 113000 236978176000 5 0.3455631399317406 0.013896938461145687 0.3242320819112628 0.013678810399518815 0.6675084175084175 0.00966689260613011 0.6725589225589226 0.009629415859100604 6.275693198688573 0.15548384864844647 0.6079953425189211 0.006801548708056994 0.2626728110599078 0.017261598347857544 0.22887864823348694 0.01647810727631327 0.736126224156692 0.010282996367695568 0.7317736670293797 0.010336761992404485 0.949 0.006960420062571409 0.944 0.0072744014816970735 0.606156274664562 0.01373211447266875 0.36538461538461536 0.0474473339327792 
2516582400 123000 257949696000 0 0.3216723549488055 0.013650488084494162 0.29266211604095566 0.01329591610361942 0.5833333333333334 0.01011628297778126 0.6393097643097643 0.009853512108416734 4.995973508067712 0.11731331687325362 0.6520473510576363 0.006636081541776562 0.2872503840245776 0.017747701948846596 0.2227342549923195 0.01632005404616512 0.73449401523395 0.01030330865302443 0.7404787812840044 0.01022793988817392 0.823 0.012075463420375061 0.885 0.010093407594904623 0.5927387529597474 0.013808654122417847 0.38461538461538464 0.0479366886807504 
2516582400 123000 257949696000 5 0.3515358361774744 0.013952413699600943 0.32081911262798635 0.013640943091946522 0.6717171717171717 0.009635749509262157 0.6784511784511784 0.009584091575640623 6.081219093612232 0.14876644352523827 0.6105181447700369 0.00679367826572773 0.261136712749616 0.01722897068240861 0.22580645161290322 0.01639971378844508 0.7442872687704026 0.010178690109459867 0.7377584330794341 0.010262502565172445 0.951 0.00682976175614092 0.945 0.007212976294639239 0.6029992107340174 0.013751092519806702 0.36538461538461536 0.0474473339327792 
2516582400 133000 278921216000 0 0.3310580204778157 0.013752062419817834 0.29948805460750855 0.013385021637313565 0.5921717171717171 0.010083950240041223 0.6405723905723906 0.009845958893373759 5.022854693075506 0.11800211123509714 0.6444789443042888 0.006668821649430302 0.2872503840245776 0.017747701948846596 0.2196620583717358 0.01623910941493394 0.7388465723612623 0.010248738649935592 0.7404787812840044 0.01022793988817392 0.835 0.011743632866916159 0.892 0.009820001651345696 0.5998421468034728 0.013769472660464991 0.375 0.04770204856076104 
2516582400 133000 278921216000 5 0.34897610921501704 0.013928933461382496 0.3165529010238908 0.01359243151906808 0.6725589225589226 0.009629415859100597 0.672979797979798 0.009626235849372201 6.00953258611217 0.14754430820936923 0.6136231321560256 0.006783729046949484 0.24423963133640553 0.016851689430077556 0.22119815668202766 0.016279743532401664 0.7470076169749728 0.010142888698862455 0.736126224156692 0.010282996367695564 0.945 0.007212976294639238 0.937 0.007687007876286422 0.6172059984214681 0.013660946109442011 0.36538461538461536 0.0474473339327792 
2516582400 143000 299892736000 0 0.3293515358361775 0.013734057652635474 0.30119453924914674 0.013406741767847626 0.5909090909090909 0.010088775152615782 0.6346801346801347 0.009880576614806924 5.001104404338956 0.11803138977486553 0.6514651659227635 0.0066386652033128745 0.28110599078341014 0.01763237462646001 0.21351766513056836 0.016073287529685207 0.7404787812840044 0.010227939888173923 0.7410228509249184 0.0102209660314056 0.832 0.011828605831454262 0.882 0.010206869264381791 0.5824782951854776 0.01385997826444025 0.38461538461538464 0.0479366886807504 
2516582400 143000 299892736000 5 0.3447098976109215 0.01388881628678211 0.3293515358361775 0.013734057652635474 0.6750841750841751 0.009610203604504826 0.6746632996632996 0.009613427708996189 6.243513362311453 0.15561575079968648 0.6062487871143023 0.006806885831834556 0.23809523809523808 0.016705867034419633 0.2196620583717358 0.01623910941493393 0.7442872687704026 0.010178690109459865 0.733949945593036 0.010310039263352827 0.951 0.00682976175614092 0.942 0.007395315455792951 0.6037884767166535 0.013746404157154953 0.36538461538461536 0.0474473339327792 
6442450944 1 2097152 0 0.25853242320819114 0.012794553754288668 0.23378839590443687 0.01236822537850715 0.25336700336700335 0.00892476542452926 0.25336700336700335 0.00892476542452926 8.09977550237831e6 840637.9756936039 0.0 0.0 0.2626728110599078 0.017261598347857544 0.22427035330261136 0.016360043348265504 0.5130576713819369 0.01166184537588635 0.5418933623503809 0.01162480374723213 0.208 0.012841374572096925 0.203 0.012726073744598276 0.4861878453038674 0.014047122916440419 0.36538461538461536 0.0474473339327792 
6442450944 2 4194304 0 0.257679180887372 0.012780770562768412 0.23378839590443687 0.01236822537850715 0.2542087542087542 0.008934537681141542 0.25462962962962965 0.008939407288589414 8.095331315950896e6 839990.5070872082 0.0 0.0 0.2642089093701997 0.01729395454974451 0.22427035330261136 0.016360043348265504 0.5136017410228509 0.011661506839823772 0.5413492927094669 0.011625864113315816 0.207 0.012818553557843981 0.203 0.012726073744598276 0.48855564325177586 0.014048804199859332 0.36538461538461536 0.0474473339327792 
6442450944 4 8388608 0 0.257679180887372 0.012780770562768409 0.22610921501706485 0.012224202097063295 0.2563131313131313 0.008958775997918353 0.25673400673400676 0.008963590834042409 7.999089348219215e6 826325.1684339143 0.0 0.0 0.2565284178187404 0.01712944332788756 0.2227342549923195 0.016320054046165128 0.5168661588683352 0.011659185184878913 0.543525571273123 0.011621538875661537 0.206 0.012795613612786555 0.206 0.01279561361278655 0.4909234411996843 0.014050170094497697 0.36538461538461536 0.0474473339327792 
6442450944 8 16777216 0 0.24829351535836178 0.012624912868089765 0.20733788395904437 0.011846905782971342 0.2622053872053872 0.009025197991724835 0.2622053872053872 0.009025197991724826 1.4602875201273283e7 1.5364251387087558e6 0.0 0.0 0.23809523809523808 0.016705867034419633 0.21351766513056836 0.016073287529685197 0.5212187159956474 0.01165531473228886 0.5402611534276387 0.01162794298181717 0.212 0.012931481864938046 0.202 0.012702651587655133 0.4909234411996843 0.014050170094497697 0.36538461538461536 0.0474473339327792 
6442450944 16 33554432 0 0.24573378839590443 0.0125810334537301 0.20819112627986347 0.011864866118448069 0.2680976430976431 0.009089526578213701 0.26515151515151514 0.009057621139172616 9.881900729580812e6 998447.2516335954 0.0 0.0 0.25499231950844853 0.017095714105279824 0.2196620583717358 0.01623910941493393 0.5195865070729053 0.011656869979288458 0.5337323177366703 0.011639245522413973 0.21 0.012886662332274545 0.195 0.012535235623319324 0.49329123914759276 0.014051220692330352 0.375 0.04770204856076104 
6442450944 32 67108864 0 0.23122866894197952 0.012320858834772278 0.18686006825938567 0.011391015649694391 0.26346801346801346 0.009039157374497713 0.2516835016835017 0.008905088235948787 8.0615092023777105e6 773309.8152319461 0.0 0.0 0.23348694316436253 0.016593362460570887 0.19969278033794163 0.0156802459664206 0.5201305767138193 0.011656365410780372 0.5331882480957563 0.011640096923563135 0.203 0.01272607374459827 0.195 0.012535235623319325 0.4861878453038674 0.014047122916440422 0.6346153846153846 0.0474473339327792 
6442450944 64 134217728 0 0.24573378839590443 0.012581033453730106 0.19880546075085323 0.011662850198175527 0.2601010101010101 0.009001718541079954 0.2588383838383838 0.008987501845758044 4.768189919469047e6 423825.3752117774 0.0 0.0 0.2534562211981567 0.017061705439785736 0.20583717357910905 0.015858423219323882 0.5228509249183896 0.011653634832401168 0.528835690968444 0.011646407809944723 0.227 0.013253174964763935 0.196 0.012559527926707378 0.48066298342541436 0.01404197273371297 0.6346153846153846 0.0474473339327792 
6442450944 128 268435456 0 0.23976109215017063 0.012476304127453954 0.20563139931740615 0.011810745260742559 0.2756734006734007 0.009169229476542563 0.26304713804713803 0.009034514898865822 2.700062658483277e6 221854.01594409734 0.0 0.0 0.23963133640552994 0.01674276693510143 0.1935483870967742 0.015496272948879395 0.5136017410228509 0.01166150683982377 0.5266594124047879 0.011649229994347386 0.213 0.012953717566737235 0.19 0.012411851354816334 0.500394632991318 0.014052481306049512 0.6346153846153846 0.0474473339327792 
6442450944 256 536870912 0 0.23464163822525597 0.012383873560768671 0.20819112627986347 0.01186486611844807 0.27904040404040403 0.009203588704032631 0.2748316498316498 0.009160538115254946 726368.3339066732 52960.53509414627 0.0 0.0 0.2304147465437788 0.016516834820590964 0.21505376344086022 0.01611524086412917 0.5201305767138193 0.011656365410780373 0.5364526659412405 0.011634779837872289 0.241 0.013531522534515438 0.214 0.012975838021968772 0.5122336227308603 0.01404827882040562 0.6346153846153846 0.0474473339327792 
6442450944 512 1073741824 0 0.22440273037542663 0.012191404938603836 0.18515358361774745 0.011350774438389688 0.2803030303030303 0.009216306864088033 0.27230639730639733 0.009134218447652654 139775.90378253462 7592.034124934005 0.0 0.0 0.250384024577573 0.016992843055190048 0.1889400921658986 0.01535436463822078 0.5223068552774756 0.011654208652596473 0.5380848748639826 0.011631933367846709 0.258 0.013842963108656603 0.26 0.013877773329774166 0.516179952644041 0.014045126130978601 0.6346153846153846 0.0474473339327792 
6442450944 1000 2097152000 0 0.22696245733788395 0.012240491536132868 0.18686006825938567 0.011391015649694384 0.2937710437710438 0.009346423298166723 0.30134680134680136 0.009415259879351608 6010.136942605703 249.9617652545638 0.03202018241800893 0.0024527716898885077 0.22580645161290322 0.016399713788445094 0.1858678955453149 0.015257836369998404 0.5353645266594124 0.011636607860111557 0.5478781284004353 0.011612217507379619 0.397 0.015480007449307987 0.41 0.015560917136921672 0.5059194948697711 0.014051500838485807 0.36538461538461536 0.0474473339327792 
6442450944 3000 6291456000 0 0.22781569965870307 0.012256708602326917 0.17235494880546076 0.011037113093461295 0.39604377104377103 0.010035580962097961 0.42845117845117847 0.010154195733990972 47.358620588709385 1.808567020454113 0.3011837764409082 0.0063915964889334235 0.27956989247311825 0.017602909186822453 0.22119815668202766 0.016279743532401664 0.6196953210010882 0.011326620892570312 0.6256800870511425 0.01129127680119499 0.626 0.015308767369006363 0.73 0.014046255632633915 0.5035516969218626 0.014052131146915867 0.41346153846153844 0.04852294969729053 
6442450944 3000 6291456000 5 0.2226962457337884 0.012158314774829943 0.1766211604095563 0.011144042769316494 0.4090909090909091 0.010088775152615782 0.4246632996632997 0.010142653687480426 71.86334962480441 2.7394430989464023 0.22549970890743257 0.005822317148514983 0.2764976958525346 0.017543209075825194 0.23963133640552994 0.016742766935101436 0.6158868335146899 0.01134816074147914 0.6175190424374319 0.011339019654272345 0.709 0.014370995982377932 0.772 0.013273740700804476 0.5114443567482242 0.014048804199859329 0.36538461538461536 0.0474473339327792 
6442450944 13000 27262976000 0 0.2619453924914676 0.012849054826858112 0.22866894197952217 0.012272853582540806 0.49284511784511786 0.010258733022446372 0.5517676767676768 0.01020464512685694 10.219578213223699 0.293003624416877 0.5144575975160101 0.006963064961328413 0.2764976958525346 0.017543209075825194 0.21351766513056836 0.016073287529685207 0.6844396082698585 0.010843119201758941 0.690968443960827 0.01078141946440698 0.74 0.013877773329774164 0.828 0.011939788882495321 0.5311760063141279 0.014025142640639516 0.36538461538461536 0.0474473339327792 
6442450944 13000 27262976000 5 0.2883959044368601 0.013238394422428178 0.24744027303754265 0.012610352663292673 0.5542929292929293 0.010199118183322989 0.5774410774410774 0.010135978222981077 12.053791467465706 0.3459062245007954 0.46070250339607993 0.006944429304264613 0.261136712749616 0.017228970682408615 0.2304147465437788 0.016516834820590964 0.6871599564744287 0.010817714425701095 0.6942328618063112 0.010749627366141629 0.88 0.010281328012747391 0.88 0.010281328012747396 0.5398579321231255 0.014007765428365165 0.36538461538461536 0.0474473339327792 
6442450944 23000 48234496000 0 0.2815699658703072 0.013143376735009024 0.25853242320819114 0.012794553754288684 0.49957912457912457 0.010259779886094425 0.5606060606060606 0.010184134315437665 7.366879482980985 0.19725931512808634 0.5753929749660393 0.006886331702011294 0.26881720430107525 0.017389409463712625 0.21505376344086022 0.016115240864129177 0.7132752992383025 0.010551314503108084 0.70620239390642 0.010627574080514797 0.751 0.013681600278702296 0.84 0.011598902298689005 0.5485398579321231 0.013986110301017759 0.36538461538461536 0.0474473339327792 
6442450944 23000 48234496000 5 0.32081911262798635 0.013640943091946531 0.26791808873720135 0.01294203019513643 0.6085858585858586 0.010014917532627822 0.6106902356902357 0.01000521278287814 9.122084913055915 0.24580849871104493 0.5144575975160101 0.006963064961328422 0.2672811059907834 0.0173578586224101 0.22887864823348694 0.01647810727631327 0.7225244831338411 0.01044681828103994 0.7132752992383025 0.010551314503108065 0.916 0.008776162089491116 0.903 0.00936368937324811 0.5382794001578532 0.014011242594964115 0.36538461538461536 0.0474473339327792 
6442450944 33000 69206016000 0 0.2764505119453925 0.013069662474252423 0.25853242320819114 0.012794553754288684 0.5244107744107744 0.010247548905242272 0.5808080808080808 0.010124905282491187 6.309792098960706 0.15714355476258024 0.6052784785561809 0.00680981152365842 0.2672811059907834 0.0173578586224101 0.21044546850998463 0.01598836948888874 0.7187159956474428 0.010490509832327423 0.720892274211099 0.01046565794849823 0.806 0.012510816141264362 0.865 0.010811655372416051 0.5588003157063931 0.013954975072834738 0.36538461538461536 0.0474473339327792 
6442450944 33000 69206016000 5 0.3191126279863481 0.013621696119173306 0.2883959044368601 0.01323839442242817 0.6418350168350169 0.009838331651451853 0.6334175084175084 0.009887786585323952 8.103881475642478 0.20779101197174724 0.5389093731806714 0.00694485349295191 0.2350230414746544 0.016631166823890976 0.2119815668202765 0.016030997960619395 0.7247007616974973 0.01042142927736953 0.720348204570185 0.01047189953030656 0.924 0.008384169266796394 0.926 0.008282064512704159 0.5540647198105761 0.013970093482330687 0.36538461538461536 0.0474473339327792 
6442450944 43000 90177536000 0 0.31569965870307165 0.013582571095815288 0.2781569965870307 0.0130944699195388 0.5888047138047138 0.01009666381181768 0.627104377104377 0.009922743197129252 5.950196799336518 0.14649612521516953 0.6149815641373957 0.006779284873671324 0.26574500768049153 0.017326040808935694 0.21812596006144394 0.01619814925841932 0.7290533188248096 0.010369718937426844 0.7247007616974973 0.01042142927736953 0.835 0.011743632866916154 0.875 0.010463483381956722 0.585635359116022 0.013844846232268563 0.40384615384615385 0.048346889526540184 
6442450944 43000 90177536000 5 0.3361774744027304 0.013804855026205758 0.30887372013651876 0.013501770929344003 0.664983164983165 0.009685160765932357 0.6620370370370371 0.009706080538632861 7.703435916793556 0.19380097195929444 0.5557927420919853 0.0069224740040908185 0.261136712749616 0.017228970682408612 0.2304147465437788 0.016516834820590964 0.7399347116430903 0.01023489324906128 0.7285092491838956 0.010376251176596137 0.937 0.007687007876286426 0.929 0.008125578442487916 0.5769534333070244 0.013885055359056474 0.36538461538461536 0.0474473339327792 
6442450944 53000 111149056000 0 0.3216723549488055 0.013650488084494162 0.2901023890784983 0.013261573677520773 0.5925925925925926 0.010082326627832858 0.6317340067340067 0.009897286209010894 5.1347781528062875 0.12305051290040601 0.6444789443042888 0.006668821649430298 0.2749615975422427 0.017512971782225217 0.2304147465437788 0.016516834820590968 0.7470076169749728 0.01014288869886245 0.7404787812840044 0.010227939888173922 0.831 0.011856625977890126 0.888 0.009977753031397234 0.5982636148382005 0.0137784392666495 0.36538461538461536 0.0474473339327792 
6442450944 53000 111149056000 5 0.3506825938566553 0.013944635930726089 0.3165529010238908 0.013592431519068082 0.6607744107744108 0.009714917207765851 0.6544612794612794 0.009757948730670303 7.009705240755365 0.1738389286823474 0.577915777217155 0.00688087879173531 0.23963133640552994 0.016742766935101443 0.2119815668202765 0.0160309979606194 0.7399347116430903 0.010234893249061275 0.733949945593036 0.010310039263352831 0.941 0.007454835650406724 0.931 0.008018934050315145 0.5785319652722968 0.01387807237749761 0.36538461538461536 0.0474473339327792 
6442450944 63000 132120576000 0 0.32593856655290104 0.013697432466693239 0.2977815699658703 0.013363080107244487 0.5883838383838383 0.010098218646714906 0.6531986531986532 0.009766326091716005 5.460297971350046 0.13021246359615354 0.6303124393557151 0.006725234475887072 0.27342549923195086 0.01748247454768128 0.2119815668202765 0.016030997960619384 0.7377584330794341 0.01026250256517244 0.73449401523395 0.010303308653024429 0.823 0.012075463420375061 0.887 0.010016552866696851 0.585635359116022 0.013844846232268561 0.36538461538461536 0.0474473339327792 
6442450944 63000 132120576000 5 0.36689419795221845 0.01408413311810429 0.3199658703071672 0.013631345807016193 0.6742424242424242 0.009616642976885973 0.6662457912457912 0.009676065683575477 6.535263183437469 0.1589858955072241 0.5986803803609548 0.0068289633472628335 0.26574500768049153 0.017326040808935694 0.24731182795698925 0.016922842446712393 0.7399347116430903 0.01023489324906129 0.7290533188248096 0.010369718937426843 0.94 0.007513751157474923 0.944 0.007274401481697061 0.6077348066298343 0.013722400462000886 0.36538461538461536 0.0474473339327792 
6442450944 73000 153092096000 0 0.3387372013651877 0.013830568927974332 0.2977815699658703 0.013363080107244487 0.6064814814814815 0.01002442688429257 0.6498316498316499 0.009788295410093148 4.930018080740738 0.1143397671948423 0.6462254997089074 0.0066614286635127895 0.2980030721966206 0.017939952883824505 0.20890937019969277 0.015945399396423917 0.7562568008705114 0.010017199471500609 0.7372143634385201 0.010269354068140772 0.862 0.0109121526325044 0.898 0.009575368801653895 0.5935280189423836 0.01380444869775337 0.375 0.04770204856076104 
6442450944 73000 153092096000 5 0.3575085324232082 0.014005494275916573 0.32764505119453924 0.01371584794071934 0.6835016835016835 0.009543851857323891 0.6771885521885522 0.009593950220366746 6.517612673097132 0.15943478331045377 0.5899476033378614 0.0068523331681548776 0.2764976958525346 0.017543209075825197 0.23809523809523808 0.01670586703441963 0.7480957562568009 0.010128421335088686 0.7410228509249184 0.010220966031405616 0.946 0.007150883521295435 0.939 0.007572076091557419 0.6093133385951065 0.013712536036556658 0.36538461538461536 0.0474473339327792 
6442450944 83000 174063616000 0 0.33532423208191126 0.01379618294778556 0.2960750853242321 0.013340916085246271 0.6165824915824916 0.009976995068264723 0.6607744107744108 0.009714917207765848 4.648599254795382 0.10535458605928047 0.6720357073549389 0.006540659313970578 0.2995391705069124 0.01796644118858794 0.2411674347158218 0.016779369344911064 0.7595212187159956 0.009971345364651062 0.7486398258977149 0.010121156016819257 0.848 0.01135891830347528 0.905 0.009276910103103305 0.6045777426992897 0.013741678387545348 0.36538461538461536 0.0474473339327792 
6442450944 83000 174063616000 5 0.3873720136518771 0.014235872487909872 0.34812286689419797 0.013921008595179344 0.6856060606060606 0.009526702423162905 0.6788720538720538 0.009580787536986797 5.535948585385137 0.13166797107003725 0.6338055501649524 0.006711907623691306 0.271889400921659 0.017451716009436832 0.250384024577573 0.01699284305519003 0.7589771490750816 0.009979042717267315 0.7459194776931447 0.010157271999135041 0.952 0.00676326413366668 0.947 0.007088105617246444 0.6258879242304657 0.013599792958329832 0.36538461538461536 0.0474473339327792 
6442450944 93000 195035136000 0 0.3455631399317406 0.013896938461145687 0.3191126279863481 0.013621696119173292 0.6077441077441077 0.010018744689650043 0.6670875420875421 0.009669958978395326 4.48337862995734 0.1006664726667958 0.6699010285270716 0.006551480922052887 0.2964669738863287 0.017913222760382756 0.22734254992319508 0.016439067675117748 0.7546245919477693 0.010039831320422379 0.7464635473340587 0.01015009083455179 0.837 0.011686212712746839 0.896 0.009658016218524289 0.6235201262825573 0.013616931960667183 0.36538461538461536 0.0474473339327792 
6442450944 93000 195035136000 5 0.3779863481228669 0.0141696645203031 0.3506825938566553 0.013944635930726089 0.6893939393939394 0.009495260551195608 0.6851851851851852 0.009530150430975605 5.798560680725537 0.13906136231748784 0.6188627983698817 0.006766279471108967 0.29493087557603687 0.017886249734104378 0.250384024577573 0.016992843055190023 0.7546245919477693 0.010039831320422387 0.7480957562568009 0.010128421335088683 0.952 0.006763264133666681 0.942 0.007395315455792961 0.6274664561957379 0.01358817388852244 0.36538461538461536 0.0474473339327792 
6442450944 103000 216006656000 0 0.3412969283276451 0.013855831287497717 0.3165529010238908 0.01359243151906808 0.6127946127946128 0.009995312065890341 0.6675084175084175 0.009666892606130118 4.391958975549276 0.09674535773757838 0.6755288181641762 0.006522620011589215 0.2872503840245776 0.017747701948846593 0.2196620583717358 0.016239109414933936 0.7578890097932536 0.009994371269104402 0.749727965179543 0.010106561880089782 0.836 0.011715000693181326 0.906 0.009233052000787716 0.6148382004735596 0.013676821287521413 0.41346153846153844 0.04852294969729053 
6442450944 103000 216006656000 5 0.39761092150170646 0.014301752223279535 0.3575085324232082 0.014005494275916573 0.694023569023569 0.009455822036426623 0.6961279461279462 0.009437524848293738 5.060378615577977 0.1155386596750153 0.651853289346012 0.006636943975418101 0.2642089093701997 0.01729395454974451 0.2534562211981567 0.01706170543978574 0.763873775843308 0.00990896589055822 0.7546245919477693 0.010039831320422396 0.949 0.00696042006257141 0.946 0.007150883521295439 0.6448303078137332 0.013450047479569254 0.36538461538461536 0.0474473339327792 
6442450944 113000 236978176000 0 0.3583617747440273 0.014012883334859855 0.3302047781569966 0.013743085603760433 0.6300505050505051 0.009906656266021142 0.6755050505050505 0.009606970654515781 4.329285826337372 0.0947711946678595 0.6836794100523966 0.006478911597012886 0.28417818740399386 0.017690542680190775 0.22887864823348694 0.016478107276313273 0.763873775843308 0.00990896589055822 0.7464635473340587 0.010150090834551791 0.855 0.011139977517890138 0.906 0.009233052000787723 0.6195737963693765 0.013644727908656826 0.375 0.04770204856076104 
6442450944 113000 236978176000 5 0.39419795221843 0.014280522667467321 0.34897610921501704 0.013928933461382501 0.6994949494949495 0.009407763090599318 0.6931818181818182 0.009463075835198948 5.053610442694899 0.11458842278518755 0.6489423636716476 0.006649735148369256 0.2534562211981567 0.01706170543978574 0.2519201228878648 0.017027415657021126 0.76550598476605 0.00988520314324054 0.749183895538629 0.010113869547069044 0.949 0.006960420062571408 0.947 0.007088105617246447 0.6440410418310971 0.01345674065627396 0.36538461538461536 0.0474473339327792 
6442450944 123000 257949696000 0 0.34982935153583616 0.01393680921215829 0.31313993174061433 0.013552671543623496 0.6115319865319865 0.010001276044485223 0.6696127946127947 0.009651430216428185 4.562099081036764 0.10181326121744368 0.6656316708713371 0.006572666992809158 0.2887864823348694 0.017775906336539228 0.23348694316436253 0.016593362460570887 0.7671381936887922 0.009861236071080757 0.7453754080522307 0.010164432237060489 0.85 0.011297239823409296 0.907 0.009188875634996695 0.6187845303867403 0.013650172164160323 0.3557692307692308 0.04717221961050337 
6442450944 123000 257949696000 5 0.40102389078498296 0.014322255790719865 0.35238907849829354 0.013960142600598685 0.7058080808080808 0.009350328648861737 0.6982323232323232 0.009418994158522532 4.81246564858848 0.10869508995206971 0.6623326217737241 0.006588623616680431 0.2626728110599078 0.017261598347857544 0.24731182795698925 0.016922842446712393 0.7665941240478781 0.009869247889520991 0.7546245919477693 0.010039831320422394 0.95 0.0068954729748978965 0.947 0.007088105617246447 0.6448303078137332 0.013450047479569252 0.36538461538461536 0.0474473339327792 
6442450944 133000 278921216000 0 0.3506825938566553 0.013944635930726087 0.32764505119453924 0.013715847940719342 0.6308922558922558 0.009901987410242716 0.6797138047138047 0.00957415266873942 4.2253885854667805 0.09124288335370657 0.6836794100523966 0.006478911597012884 0.28110599078341014 0.017632374626460008 0.22734254992319508 0.016439067675117748 0.76550598476605 0.009885203143240536 0.7546245919477693 0.010039831320422398 0.852 0.011234866364235246 0.909 0.00909954953840025 0.6227308602999211 0.0136225679287995 0.5384615384615384 0.04912048887947827 
6442450944 133000 278921216000 5 0.38139931740614336 0.014194389086685254 0.34982935153583616 0.013936809212158285 0.7146464646464646 0.009266280584997748 0.7045454545454546 0.009361987126556457 5.304152714999249 0.12347896641938429 0.6386570929555598 0.006692767061105486 0.28417818740399386 0.017690542680190775 0.26881720430107525 0.017389409463712622 0.766050054406964 0.009877236895137436 0.7562568008705114 0.010017199471500617 0.955 0.006558812241406108 0.946 0.007150883521295441 0.6314127861089187 0.013558447570099316 0.36538461538461536 0.0474473339327792 
6442450944 143000 299892736000 0 0.3506825938566553 0.013944635930726089 0.31313993174061433 0.013552671543623501 0.6136363636363636 0.009991296778159615 0.6734006734006734 0.00962304703826764 4.449107940407964 0.09973641747377568 0.672811954201436 0.006536686193974625 0.30261136712749614 0.01801869659815884 0.2534562211981567 0.01706170543978574 0.764961915125136 0.00989314668880531 0.7524483133841132 0.010069703966857106 0.84 0.011598902298689004 0.897 0.0096168333396958 0.6093133385951065 0.013712536036556656 0.36538461538461536 0.047447333932779195 
6442450944 143000 299892736000 5 0.3856655290102389 0.014224250973257177 0.35580204778157 0.013990571137918762 0.7095959595959596 0.009314833302936289 0.7015993265993266 0.00938885591404043 5.302245596311421 0.12442144570142517 0.638074907820687 0.00669510284767741 0.282642089093702 0.01766158537036062 0.27035330261136714 0.01742069478339314 0.764417845484222 0.009901067586473888 0.7551686615886833 0.010032309105568802 0.954 0.006627814717380713 0.951 0.006829761756140922 0.6369376479873717 0.013515191866479221 0.36538461538461536 0.0474473339327792 
11324620800 1 2097152 0 0.25341296928327645 0.012710896778378606 0.2175767918088737 0.012057262020972495 0.25042087542087543 0.008890213675113957 0.257996632996633 0.008977970005203402 1.1712367351313166e7 1.2346900181705686e6 0.0 0.0 0.2672811059907834 0.017357858622410096 0.21658986175115208 0.016156860583178303 0.515778019586507 0.01166001440042618 0.5174102285092492 0.011658749823107691 0.213 0.01295371756673724 0.201 0.01267910721461733 0.4972375690607735 0.014052271211616448 0.6346153846153846 0.0474473339327792 
11324620800 2 4194304 0 0.2525597269624573 0.012696728980207706 0.2167235494880546 0.012040156713481192 0.25126262626262624 0.008900141191221641 0.25757575757575757 0.008973187820215221 1.1699376288320959e7 1.232921215531169e6 0.0 0.0 0.26574500768049153 0.017326040808935694 0.21658986175115208 0.016156860583178303 0.515778019586507 0.01166001440042618 0.5184983677910773 0.011657837583818156 0.213 0.01295371756673724 0.2 0.012655439943366651 0.4980268350434096 0.014052376259225624 0.6346153846153846 0.0474473339327792 
11324620800 4 8388608 0 0.25 0.012653835621466646 0.2158703071672355 0.012022975360030675 0.2529461279461279 0.008919862739165616 0.2563131313131313 0.008958775997918363 1.1468550817967832e7 1.2008013301263314e6 0.0 0.0 0.2565284178187404 0.01712944332788756 0.22119815668202766 0.016279743532401667 0.5179542981501633 0.011658300623287154 0.5201305767138193 0.011656365410780368 0.212 0.012931481864938048 0.208 0.01284137457209692 0.500394632991318 0.014052481306049516 0.6346153846153846 0.0474473339327792 
11324620800 8 16777216 0 0.26109215017064846 0.012835523909473855 0.20392491467576793 0.011774262478702254 0.2558922558922559 0.00895395024301399 0.25673400673400676 0.008963590834042407 6.718105731840838e8 8.664254831327128e7 0.0 0.0 0.2488479262672811 0.01695798590452558 0.2073732718894009 0.015902084913876343 0.5233949945593036 0.011653047155927793 0.528835690968444 0.011646407809944723 0.215 0.012997843819031832 0.21 0.012886662332274543 0.48303078137332284 0.014044390401612981 0.6346153846153846 0.0474473339327792 
11324620800 16 33554432 0 0.24914675767918087 0.012639407111926432 0.19539249146757678 0.011586907189952911 0.27314814814814814 0.00914303271836034 0.26936026936026936 0.009103043207756971 2.3605350910228238e7 2.522953082865253e6 0.0 0.0 0.2411674347158218 0.016779369344911064 0.19969278033794163 0.0156802459664206 0.5201305767138193 0.01165636541078037 0.514689880304679 0.011660788281735479 0.206 0.012795613612786543 0.204 0.012749374359024386 0.4972375690607735 0.014052271211616441 0.6346153846153846 0.0474473339327792 
11324620800 32 67108864 0 0.25170648464163825 0.012682496334042963 0.19027303754266212 0.011470424179225712 0.26430976430976433 0.009048410451863014 0.26641414141414144 0.009071357971078688 8.986223798813619e6 866786.8646757161 0.0 0.0 0.22580645161290322 0.01639971378844508 0.21658986175115208 0.0161568605831783 0.5081610446137106 0.011664270112244227 0.514145810663765 0.011661154475524836 0.212 0.01293148186493805 0.209 0.012864077288499337 0.49171270718232046 0.014050555322824194 0.6346153846153846 0.0474473339327792 
11324620800 64 134217728 0 0.2380546075085324 0.012445770028026208 0.1825938566552901 0.011289730684564974 0.26515151515151514 0.009057621139172616 0.2727272727272727 0.00913863072636423 4.7977396348531395e6 424621.3696074638 0.0 0.0 0.23195084485407066 0.0165552524979259 0.1966205837173579 0.01558899660144947 0.5092491838955386 0.011663828032649187 0.5168661588683352 0.011659185184878913 0.21 0.01288666233227456 0.204 0.012749374359024386 0.47987371744277824 0.01404109666434433 0.6346153846153846 0.0474473339327792 
11324620800 128 268435456 0 0.24829351535836178 0.01262491286808976 0.19283276450511946 0.01152905546566333 0.27735690235690236 0.009186490105111902 0.27104377104377103 0.009120919741760604 2.4349340766283595e6 198316.04090366836 0.0 0.0 0.2304147465437788 0.016516834820590964 0.19201228878648233 0.015449349985900945 0.5070729053318824 0.011664656918145945 0.5184983677910773 0.011657837583818154 0.222 0.013148721948877366 0.194 0.012510816141264359 0.5090765588003157 0.014050170094497704 0.6346153846153846 0.0474473339327792 
11324620800 256 536870912 0 0.23720136518771331 0.012430399829260842 0.19197952218430034 0.01150959890659811 0.26515151515151514 0.009057621139172616 0.257996632996633 0.0089779700052034 742675.988318261 53276.79213901656 0.0 0.0 0.22427035330261136 0.01636004334826551 0.19201228878648233 0.015449349985900938 0.5179542981501633 0.01165830062328715 0.5277475516866159 0.01164784665606225 0.223 0.013169830843425672 0.214 0.012975838021968772 0.4861878453038674 0.014047122916440419 0.6346153846153846 0.0474473339327792 
11324620800 512 1073741824 0 0.2525597269624573 0.012696728980207706 0.2030716723549488 0.011755899303705582 0.2836700336700337 0.009249781691140746 0.2756734006734007 0.009169229476542584 168071.71113585593 9932.085960259934 0.0 0.0 0.22887864823348694 0.016478107276313277 0.1889400921658986 0.015354364638220768 0.5353645266594124 0.011636607860111548 0.5266594124047879 0.011649229994347388 0.251 0.013718133516888912 0.232 0.013354937452281581 0.505130228887135 0.014051745961790513 0.5961538461538461 0.048346889526540184 
11324620800 1000 2097152000 0 0.22525597269624573 0.012207839995407315 0.19112627986348124 0.011490055292778594 0.30387205387205385 0.009437524848293738 0.2962962962962963 0.0093697115856843 5314.641671113494 223.64431004837544 0.030079565301765962 0.0023796654508159787 0.22887864823348694 0.016478107276313263 0.1935483870967742 0.015496272948879395 0.5505984766050055 0.011605936624156077 0.5620239390642002 0.011575720065594108 0.417 0.015599819048769618 0.435 0.0156850572527172 0.5035516969218626 0.014052131146915864 0.5576923076923077 0.04893740777700999 
11324620800 3000 6291456000 0 0.2354948805460751 0.012399451855004753 0.18430034129692832 0.011330517933037411 0.39015151515151514 0.010009118166667393 0.4297138047138047 0.010157908005763676 42.1530843100947 1.5790789968680057 0.3124393557151174 0.0064572922797464785 0.26881720430107525 0.017389409463712622 0.2196620583717358 0.016239109414933946 0.6218715995647442 0.011313980666854535 0.6169749727965179 0.01134208170908285 0.646 0.015129868238451773 0.729 0.014062601350986187 0.4988161010260458 0.014052446290529019 0.36538461538461536 0.047447333932779195 
11324620800 3000 6291456000 5 0.24573378839590443 0.012581033453730107 0.18600682593856654 0.011370940183266738 0.4006734006734007 0.01005530447425556 0.43013468013468015 0.010159130445178518 73.44682461964766 2.7560319251506784 0.217931302154085 0.00575167491294954 0.282642089093702 0.017661585370360618 0.23809523809523808 0.016705867034419633 0.6158868335146899 0.011348160741479136 0.6175190424374319 0.011339019654272345 0.724 0.014142984975740673 0.761 0.01349300044693759 0.5059194948697711 0.014051500838485807 0.36538461538461536 0.0474473339327792 
11324620800 13000 27262976000 0 0.2773037542662116 0.013082095839059376 0.22866894197952217 0.012272853582540795 0.484006734006734 0.01025453358928817 0.5551346801346801 0.010197216690356416 9.245085794000516 0.2606406068355453 0.5261013002134679 0.006956479649113949 0.27956989247311825 0.017602909186822453 0.21351766513056836 0.016073287529685214 0.7040261153427638 0.01065041431714812 0.7013057671381937 0.01067855639814924 0.755 0.01360735683959812 0.831 0.011856625977890122 0.5248618784530387 0.01403510288362775 0.36538461538461536 0.0474473339327792 
11324620800 13000 27262976000 5 0.2858361774744027 0.013203196088537372 0.25 0.012653835621466646 0.577020202020202 0.010137328382209087 0.57996632996633 0.01012771883852932 11.235339371990491 0.3157858880332782 0.47254026780516206 0.006955464515621091 0.2411674347158218 0.016779369344911064 0.20583717357910905 0.01585842321932389 0.6969532100108814 0.010722648689531508 0.6964091403699674 0.010728079893076349 0.889 0.009938701010583726 0.888 0.009977753031397233 0.5090765588003157 0.014050170094497707 0.36538461538461536 0.0474473339327792 
11324620800 23000 48234496000 0 0.29948805460750855 0.013385021637313567 0.26109215017064846 0.012835523909473841 0.5248316498316499 0.010247123122159292 0.5942760942760943 0.010075755540128873 6.6396067124033324 0.16928113797752983 0.5957694546865904 0.006837002726262907 0.261136712749616 0.017228970682408612 0.2073732718894009 0.01590208491387633 0.7149075081610446 0.010533270588738947 0.720348204570185 0.010471899530306562 0.797 0.01272607374459828 0.861 0.010945263761042951 0.5524861878453039 0.013974847640536194 0.36538461538461536 0.0474473339327792 
11324620800 23000 48234496000 5 0.3165529010238908 0.01359243151906808 0.2790102389078498 0.01310678488360134 0.6178451178451179 0.009970747281292417 0.6241582491582491 0.009938436373170626 7.443471338245806 0.1913040520894898 0.5651077042499515 0.006906667423619285 0.2519201228878648 0.017027415657021126 0.21658986175115208 0.016156860583178303 0.7132752992383025 0.010551314503108084 0.7252448313384113 0.010415033676676046 0.921 0.008534156773333442 0.924 0.0083841692667964 0.5966850828729282 0.013787257285896248 0.36538461538461536 0.0474473339327792 
11324620800 33000 69206016000 0 0.29692832764505117 0.013352025976725223 0.2645051194539249 0.012889272949313368 0.5475589225589226 0.010213265860171388 0.5976430976430976 0.010062244711011524 6.133694133182481 0.14974993727363128 0.6116825150397827 0.006789981313755392 0.2887864823348694 0.017775906336539228 0.20890937019969277 0.01594539939642392 0.721436343852013 0.010459397235965145 0.7268770402611534 0.010395730264453265 0.821 0.01212873060571911 0.889 0.009938701010583726 0.5785319652722968 0.013878072377497608 0.375 0.04770204856076104 
11324620800 33000 69206016000 5 0.3225255972696246 0.013659980894277371 0.2909556313993174 0.013273077865907593 0.6376262626262627 0.009863468202583771 0.6401515151515151 0.009848484848484843 7.468972003445208 0.18853169298042063 0.5608383465942169 0.0069142189603916375 0.25499231950844853 0.01709571410527983 0.23195084485407066 0.0165552524979259 0.735038084874864 0.010296557993316042 0.7301414581066377 0.010356595421852207 0.934 0.00785529793869759 0.927 0.008230354715244059 0.5872138910812944 0.013837060648682096 0.36538461538461536 0.0474473339327792 
11324620800 43000 90177536000 0 0.302901023890785 0.013428241573185349 0.27986348122866894 0.013119040897725923 0.5694444444444444 0.010160345396860082 0.6342592592592593 0.009882988069418832 5.5448175107013675 0.13371548472550937 0.632835241606831 0.00671564755522762 0.2980030721966206 0.017939952883824502 0.2227342549923195 0.016320054046165117 0.7279651795429815 0.010382763786247388 0.720892274211099 0.010465657948498228 0.836 0.011715000693181325 0.884 0.010131468138756988 0.6156274664561957 0.013671567600836194 0.5288461538461539 0.04918440626354964 
11324620800 43000 90177536000 5 0.3387372013651877 0.013830568927974332 0.3148464163822526 0.01357265770308495 0.6527777777777778 0.009769101679700905 0.656986531986532 0.009740965666489227 6.698581067169613 0.1652600721156209 0.5893654182029886 0.006853811533501994 0.2565284178187404 0.01712944332788756 0.2350230414746544 0.01663116682389096 0.7328618063112078 0.010323440492612412 0.7290533188248096 0.010369718937426843 0.933 0.007910345983177549 0.933 0.007910345983177549 0.6140489344909235 0.013682036993397404 0.36538461538461536 0.0474473339327792 
11324620800 53000 111149056000 0 0.3267918088737201 0.013706665975587342 0.2935153583617747 0.013307250444941122 0.5946969696969697 0.010074093589739203 0.6582491582491582 0.009732359564894592 4.796871041901922 0.11094534599591807 0.6578692024063653 0.006609641974316338 0.30721966205837176 0.018095292260828223 0.23195084485407066 0.016555252497925898 0.7459194776931447 0.010157271999135044 0.749727965179543 0.010106561880089793 0.845 0.011450157470799468 0.906 0.009233052000787736 0.6243093922651933 0.013611257508380442 0.36538461538461536 0.0474473339327792 
11324620800 53000 111149056000 5 0.37372013651877134 0.014137708601759095 0.3387372013651877 0.01383056892797433 0.6830808080808081 0.00954725461144637 0.6851851851851852 0.009530150430975609 5.517369221836505 0.13098459128750997 0.6270133902581021 0.006737473981200124 0.2565284178187404 0.017129443327887562 0.2350230414746544 0.01663116682389096 0.750816104461371 0.010091882770120214 0.7459194776931447 0.010157271999135041 0.947 0.007088105617246447 0.955 0.006558812241406104 0.6345698500394633 0.01353396509763878 0.36538461538461536 0.0474473339327792 
11324620800 63000 132120576000 0 0.3370307167235495 0.013813476652902272 0.2960750853242321 0.013340916085246263 0.617003367003367 0.009974920384536482 0.6641414141414141 0.009691180932083501 4.651232272544664 0.10465549251606167 0.6708713370851931 0.006546580975553099 0.2780337941628264 0.017573187770282713 0.21351766513056836 0.016073287529685214 0.7513601741022851 0.010084511234296847 0.7453754080522307 0.01016443223706049 0.864 0.01084535023047299 0.918 0.008680515615523727 0.6148382004735596 0.013676821287521412 0.6153846153846154 0.0479366886807504 
11324620800 63000 132120576000 5 0.3455631399317406 0.013896938461145687 0.32849829351535836 0.013724978465537375 0.6835016835016835 0.009543851857323888 0.6835016835016835 0.009543851857323891 6.035634021415076 0.14173331052302376 0.6126528235979042 0.00678686936341769 0.25960061443932414 0.017196070008180023 0.22580645161290322 0.016399713788445076 0.7431991294885746 0.01019286480227803 0.735038084874864 0.01029655799331605 0.945 0.007212976294639235 0.94 0.007513751157474923 0.6306235201262825 0.013564470596053516 0.36538461538461536 0.0474473339327792 
11324620800 73000 153092096000 0 0.3319112627986348 0.013760988200880538 0.295221843003413 0.013329750293382321 0.6237373737373737 0.009940646221513779 0.6654040404040404 0.009682137724327907 4.391023410331293 0.09795020523582643 0.6823209780710265 0.006486354839079663 0.30414746543778803 0.018044465791506783 0.2457757296466974 0.016887410894296937 0.7421109902067464 0.010206956662056241 0.749183895538629 0.010113869547069044 0.876 0.010427498872343958 0.917 0.008728527206074787 0.6148382004735596 0.013676821287521417 0.375 0.04770204856076104 
11324620800 73000 153092096000 5 0.37372013651877134 0.014137708601759088 0.3412969283276451 0.01385583128749772 0.6999158249158249 0.009404000558513346 0.6927609427609428 0.009466688832475378 5.52931786511274 0.13100322467163325 0.630894624490588 0.006723039632064288 0.2887864823348694 0.017775906336539235 0.24731182795698925 0.016922842446712393 0.7524483133841132 0.010069703966857116 0.7421109902067464 0.010206956662056252 0.947 0.007088105617246447 0.947 0.007088105617246444 0.6227308602999211 0.013622567928799501 0.3557692307692308 0.04717221961050337 
11324620800 83000 174063616000 0 0.35665529010238906 0.013998056902620199 0.31569965870307165 0.013582571095815291 0.6422558922558923 0.009835772757343358 0.6822390572390572 0.009554033064443064 4.242185400791759 0.0920567045256803 0.6920240636522415 0.006431778256505189 0.2887864823348694 0.017775906336539225 0.2304147465437788 0.016516834820590964 0.7535364526659413 0.01005481078967181 0.750816104461371 0.010091882770120214 0.877 0.010391293421849876 0.912 0.00896305396259208 0.6345698500394633 0.013533965097638795 0.36538461538461536 0.0474473339327792 
11324620800 83000 174063616000 5 0.3873720136518771 0.014235872487909872 0.3506825938566553 0.013944635930726087 0.6982323232323232 0.009418994158522525 0.70496632996633 0.009358110551087425 5.022474607246327 0.11542814988556517 0.659033572676111 0.006604221822265862 0.2764976958525346 0.017543209075825194 0.22734254992319508 0.01643906767511775 0.764417845484222 0.00990106758647389 0.7535364526659413 0.010054810789671818 0.954 0.006627814717380714 0.95 0.00689547297489789 0.6448303078137332 0.013450047479569254 0.36538461538461536 0.0474473339327792 
11324620800 93000 195035136000 0 0.34215017064846415 0.013864152159177278 0.3122866894197952 0.013542598541688065 0.6308922558922558 0.00990198741024272 0.686026936026936 0.00952324533521551 4.279756717442054 0.09320298935875967 0.6844556568988939 0.006474629636371575 0.29493087557603687 0.01788624973410439 0.2304147465437788 0.016516834820590968 0.7633297062023939 0.009916841655042809 0.7546245919477693 0.010039831320422398 0.862 0.010912152632504406 0.909 0.009099549538400245 0.6298342541436464 0.013570454689603911 0.6346153846153846 0.0474473339327792 
11324620800 93000 195035136000 5 0.3839590443686007 0.014212444980651892 0.34726962457337884 0.013913034529620437 0.7070707070707071 0.009338583737393597 0.7024410774410774 0.009381226721815539 4.854184217965313 0.10853655019577393 0.6499126722297691 0.006645501658657036 0.27956989247311825 0.017602909186822453 0.22887864823348694 0.01647810727631327 0.7616974972796517 0.009940334245876214 0.7568008705114254 0.010009611953858924 0.952 0.006763264133666679 0.952 0.006763264133666684 0.6385161799526441 0.013502479670791294 0.3557692307692308 0.04717221961050337 
11324620800 103000 216006656000 0 0.3464163822525597 0.013905011180063244 0.3174061433447099 0.01360223908803817 0.6224747474747475 0.009947227833469427 0.6927609427609428 0.009466688832475381 4.1285751808364255 0.08899951411648847 0.694352804191733 0.0064181871627658725 0.2887864823348694 0.017775906336539228 0.2012288786482335 0.015725325827428218 0.7589771490750816 0.009979042717267314 0.7589771490750816 0.009979042717267314 0.85 0.0112972398234093 0.907 0.009188875634996678 0.6416732438831886 0.013476581172567524 0.6346153846153846 0.0474473339327792 
11324620800 103000 216006656000 5 0.3822525597269625 0.014200454049979288 0.3583617747440273 0.014012883334859857 0.696969696969697 0.009430140669278957 0.7133838383838383 0.009278551100969293 4.511275946812189 0.10130258650000722 0.6764991267222977 0.006517535744360228 0.27035330261136714 0.01742069478339314 0.21505376344086022 0.016115240864129177 0.778563656147987 0.009687616456840279 0.764417845484222 0.009901067586473893 0.958 0.006346359293033846 0.956 0.00648892179842742 0.6471981057616417 0.013429728101788958 0.36538461538461536 0.0474473339327792 
11324620800 113000 236978176000 0 0.3412969283276451 0.01385583128749772 0.30887372013651876 0.013501770929344003 0.6334175084175084 0.009887786585323962 0.6910774410774411 0.009481048387761351 4.108599139920896 0.08728512107482278 0.6931884339219871 0.00642500678212749 0.29185867895545314 0.017831570553971925 0.23195084485407066 0.0165552524979259 0.7616974972796517 0.009940334245876216 0.7595212187159956 0.009971345364651076 0.854 0.011171786285496497 0.914 0.008870325962594766 0.6337805840568271 0.013540144376588901 0.6346153846153846 0.0474473339327792 
11324620800 113000 236978176000 5 0.3873720136518771 0.01423587248790987 0.3532423208191126 0.013967822714840055 0.7167508417508418 0.009245632200075456 0.7070707070707071 0.009338583737393602 4.612810276800757 0.10146365140873723 0.6706772753735688 0.006547563491030423 0.25960061443932414 0.017196070008180023 0.24270353302611367 0.016815676206479523 0.764417845484222 0.00990106758647389 0.7557127312295974 0.010024765172284242 0.956 0.006488921798427417 0.952 0.00676326413366668 0.6566692975532754 0.013344823185358005 0.3557692307692308 0.04717221961050337 
11324620800 123000 257949696000 0 0.34812286689419797 0.013921008595179337 0.3199658703071672 0.013631345807016193 0.6376262626262627 0.009863468202583768 0.6978114478114478 0.009422719042483185 3.9983365454351167 0.0843169950689634 0.6990102852707161 0.006390424136449913 0.30721966205837176 0.01809529226082822 0.2196620583717358 0.016239109414933946 0.7665941240478781 0.009869247889520991 0.7616974972796517 0.009940334245876203 0.855 0.011139977517890141 0.912 0.008963053962592076 0.6424625098658248 0.013470007443920688 0.6346153846153846 0.0474473339327792 
11324620800 123000 257949696000 5 0.39078498293515357 0.014258563880513777 0.35921501706484643 0.014020224155839155 0.7112794612794613 0.009298805565435504 0.7024410774410774 0.009381226721815537 4.506643427750913 0.09753034397356776 0.6741703861828061 0.0065296843174760975 0.2642089093701997 0.01729395454974451 0.2350230414746544 0.01663116682389097 0.7714907508161044 0.009796313511829515 0.7600652883569097 0.009963625892809545 0.953 0.006695956678163039 0.945 0.007212976294639235 0.654301499605367 0.013366596951934373 0.36538461538461536 0.0474473339327792 
11324620800 133000 278921216000 0 0.38139931740614336 0.01419438908668526 0.3378839590443686 0.01382204792228352 0.6641414141414141 0.009691180932083512 0.7087542087542088 0.009322788837938849 3.850732436133652 0.08105866102810731 0.7083252474286823 0.006332538704566833 0.2872503840245776 0.017747701948846593 0.2227342549923195 0.016320054046165124 0.7731229597388466 0.009771584259215179 0.7595212187159956 0.009971345364651073 0.883 0.010169287802713329 0.926 0.008282064512704159 0.6511444356748224 0.013395059320137329 0.47115384615384615 0.04918440626354964 
11324620800 133000 278921216000 5 0.4052901023890785 0.01434686906022932 0.37372013651877134 0.014137708601759095 0.7226430976430976 0.009186490105111909 0.7276936026936027 0.009134218447652673 4.54689955133456 0.10154151624809357 0.6784397438385407 0.006507271043993027 0.2565284178187404 0.01712944332788756 0.2227342549923195 0.01632005404616512 0.7812840043525572 0.00964473193266756 0.7676822633297062 0.009853201384168241 0.957 0.006418114379799741 0.954 0.006627814717380714 0.659037095501184 0.0133226814359348 0.36538461538461536 0.0474473339327792 
11324620800 143000 299892736000 0 0.34812286689419797 0.013921008595179337 0.318259385665529 0.013611993916971451 0.6359427609427609 0.009873293392779125 0.7024410774410774 0.009381226721815544 3.9236415916124625 0.08363088465874972 0.7046380749078207 0.006355831587333142 0.30568356374807987 0.018069997343763473 0.22427035330261136 0.016360043348265504 0.7682263329706203 0.009845143772794043 0.7600652883569097 0.009963625892809545 0.85 0.011297239823409308 0.902 0.009406619184621236 0.6393054459352802 0.013496064394234017 0.5480769230769231 0.049038186969314335 
11324620800 143000 299892736000 5 0.38993174061433444 0.014252959848892887 0.3651877133105802 0.014070265519268802 0.7171717171717171 0.009241472775328224 0.710016835016835 0.009310840970769035 4.494119251576457 0.0997294801023666 0.6726178924898117 0.006537681377487921 0.2764976958525346 0.0175432090758252 0.21812596006144394 0.01619814925841932 0.7731229597388466 0.009771584259215165 0.7600652883569097 0.009963625892809544 0.954 0.006627814717380715 0.953 0.00669595667816304 0.6416732438831886 0.013476581172567535 0.36538461538461536 0.0474473339327792 


==> appendices/evaluation_data/random.dat <==
size logiqa-acc_norm logiqa-acc_norm_stderr logiqa-acc logiqa-acc_stderr lambada_openai-acc_norm lambada_openai-acc_norm_stderr lambada_openai-acc lambada_openai-acc_stderr winogrande-acc_norm winogrande-acc_norm_stderr winogrande-acc winogrande-acc_stderr headqa_en-acc_norm headqa_en-acc_norm_stderr headqa_en-acc headqa_en-acc_stderr arc_easy-acc_norm arc_easy-acc_norm_stderr arc_easy-acc arc_easy-acc_stderr piqa-acc_norm piqa-acc_norm_stderr piqa-acc piqa-acc_stderr sciq-acc_norm sciq-acc_norm_stderr sciq-acc sciq-acc_stderr wsc-acc_norm wsc-acc_norm_stderr wsc-acc wsc-acc_stderr openbookqa-acc_norm openbookqa-acc_norm_stderr openbookqa-acc openbookqa-acc_stderr arc_challenge-acc_norm arc_challenge-acc_norm_stderr arc_challenge-acc arc_challenge-acc_stderr qa4mre_2013-acc_norm qa4mre_2013-acc_norm_stderr qa4mre_2013-acc qa4mre_2013-acc_stderr hellaswag-acc_norm hellaswag-acc_norm_stderr hellaswag-acc hellaswag-acc_stderr prost-acc_norm prost-acc_norm_stderr prost-acc prost-acc_stderr 
0 0.25 0.0 0.25 0.0 0.0 0.0 0.0 0.0 0.5 0.0 0.5 0.0 0.25 0.0 0.25 0.0 0.25 0.0 0.25 0.0 0.5 0.0 0.5 0.0 0.25 0.0 0.25 0.0 0.5 0.0 0.5 0.0 0.25 0.0 0.25 0.0 0.25 0.0 0.25 0.0 0.2 0.0 0.2 0.0 0.25 0.0 0.25 0.0 0.25 0.0 0.25 0.0 

